Effective Field Theory descriptions of Higgs boson pair production

Higgs boson pair production is traditionally considered to be of particular interest for a measurement of the trilinear Higgs self-coupling. Yet it can offer insights into other couplings as well, since - in an effective field theory (EFT) parameterisation of potential new physics - both the production cross section and kinematical properties of the Higgs boson pair depend on various other Wilson coefficients of EFT operators. This note summarises the ongoing efforts related to the development of EFT tools for Higgs boson pair production in gluon fusion, and provides recommendations for the use of distinct EFT parameterisations in the Higgs boson pair production process. This document also outlines where further efforts are needed and provides a detailed analysis of theoretical uncertainties. Additionally, benchmark scenarios are updated. We also re-derive a parameterisation of the next-to-leading order (NLO) QCD corrections in terms of the EFT Wilson coefficients both for the total cross section and the distribution in the invariant mass of the Higgs boson pair, providing for the first time also the covariance matrix. A reweighting procedure making use of the newly derived coefficients is validated, which can be used to significantly speed up experimental analyses.

==> Updated_HEFT_A_coefficients_for_cds/README.txt <==
File Edit Options Buffers Tools Help                                                                                                                                                                        
     ## Instructions for the data files ##
Contact information: Tom Ingebretsen Carlson <tom.ingebretsen-carlson@fysik.su.se>.


The folder contain the following sub folders:
muR_muF_0p5 muR_muF_1  muR_muF_2
Which contain the inclusive A-coefficients and differential dA-coefficients for the renormalization and factorization scales muR = muF = {0.5*c,1*c,2*c}, where c = m_hh/2. They also contain the covarianc\
e matrices for the A-coefficients and dA-coefficients. The A-coefficients provide the cross section in pb and the differential dA-coefficients provide pb/bin.	

The sub folders contain the following files
HEFT_dA_and_A_with_Binning_250_1050_41_Variable_Bins_1200_1400_muR_muF_*.txt
HEFT_CovMat_for_A_muR_muF_*.txt
HEFT_CovMat_for_dA_muR_muF_*.txt


Explanation of the files:

HEFT_dA_and_A_with_Binning_250_1050_41_Variable_Bins_1200_1400_muR_muF_*.txt - contain the inclusive A-coefficients and differential dA-coefficients.
The inclusive A-coefficients are on the last row, while the differential dA-coefficients are divided bin by bin where the first value is the central mhh value of that bin.

HEFT_CovMat_for_dA_muR_muF_*.txt - contain the covariance matrices for the differential dA-coefficients. The covariance matrices are 23x23 and are unique for every bin. The bin is given by the first numb\
er in the covariance matrix, which is the central mhh value of that bin. Thereby, a covariance matrix starting with a specific mhh value corresponds to the covariance matrix of the dA coefficients with t\
he same mhh value in the file HEFT_dA_and_A_with_Binning_250_1050_41_Variable_Bins_1200_1400_muR_muF_*.txt.

HEFT_CovMat_for_A_muR_muF_*.txt - contain the covariance matrix for the inclusive A-coefficients. Corresponds to the covariance matrix of A-coefficients found in the last row in the file HEFT_dA_and_A_wi\
th_Binning_250_1050_41_Variable_Bins_1200_1400_muR_muF_*.txt.



==> Updated_HEFT_A_coefficients_for_cds/muR_muF_0p5/HEFT_CovMat_for_A_muR_muF_0p5.txt <==
6.012111198854404e-09 -5.686306849990322e-09 4.416351669382434e-10 7.984089017791074e-10 3.1549373961641863e-09 -2.8593716678107255e-09 -3.5703809125036966e-09 3.2232917958356614e-10 -1.1236475776661756e-09 -4.027756608890747e-09 -3.3857217453294267e-09 -7.411031099377589e-09 3.842371216004052e-10 1.1819161963518252e-09 2.4774166538861244e-09 1.0439391057304759e-08 6.195846968037124e-09 2.159530074499308e-09 -7.203249097943753e-09 -2.0851849618086743e-08 7.029093516336491e-09 2.5840666172117317e-09 8.068282256210927e-09
-5.6863068499904095e-09 1.4555853776637045e-07 -3.1669262370677686e-10 -6.912649266765537e-09 -3.591909602756117e-08 -1.2188032343129852e-07 3.0705127422289872e-09 3.55250764188947e-08 2.355153473569653e-08 1.3808232993964473e-07 8.117085251989509e-09 -6.062651259649776e-08 -4.6165251091178327e-10 1.92955897617601e-08 1.4740358179397095e-08 -2.5077190369056925e-08 3.093701892497939e-08 1.9397330407155838e-08 5.3231136133815905e-08 5.390777092410701e-08 -4.7145954547384596e-08 -1.782074183174162e-08 -2.2045791109241214e-08
4.4163516693824434e-10 -3.1669262370677495e-10 1.4818276893545346e-10 -7.939636271120159e-11 5.229158657965151e-10 -9.34302739377137e-11 -6.077358644096771e-10 2.9953459648196825e-10 3.733921330975658e-10 2.1581793750086045e-10 -4.903717007772528e-10 -8.217234108240402e-10 2.077537247787467e-10 3.1273890909453884e-10 3.37457997903197e-10 4.8879877851487e-10 -8.842435777114201e-11 4.962444994857314e-10 -2.877401608384035e-10 -7.817213864003586e-10 1.7723510848769255e-10 -1.3486831226350674e-10 8.658380940981436e-11
7.984089017791122e-10 -6.91264926676491e-09 -7.939636271120278e-11 5.580389735338955e-09 3.222932081115319e-09 3.56029509073075e-09 -9.684655989662385e-11 -9.971262307445287e-10 1.6005386450556575e-09 -3.1252703113291113e-10 -7.618872111181499e-09 3.0309862158918603e-10 1.467158565357539e-09 -6.4223165770683e-11 7.606982600123319e-09 1.1967030892890208e-08 5.232602195226864e-10 -1.4829470220237711e-08 -2.4556366427245962e-08 -8.427003090445473e-09 2.476558521405305e-09 5.464666586542492e-09 9.723460295124808e-09
3.154937396164297e-09 -3.59190960275606e-08 5.22915865796508e-10 3.222932081115638e-09 1.491931294602106e-07 4.5833974739776974e-08 -2.9860183092124423e-09 -7.450221365475519e-09 1.16583971552024e-08 6.499162807617083e-08 -1.1361510375470686e-08 2.0633704687635643e-08 1.5923428940911844e-09 5.406601160435921e-09 3.264935712254623e-08 2.4645741220612565e-08 -5.4387457015272844e-08 -2.2093978539934424e-08 -1.1583639814377273e-07 -2.2551454036800548e-08 -4.544865817613021e-10 1.4495287631851148e-08 -2.0987443373738776e-08
-2.859371667810525e-09 -1.218803234312989e-07 -9.343027393770048e-11 3.5602950907314767e-09 4.583397473977845e-08 1.87438406759653e-07 1.3265792903858789e-09 -4.941151317858795e-08 -1.6143935779530263e-08 -9.041493998211732e-08 -3.047509586855388e-09 1.5102931875927074e-07 6.63509861854395e-10 -3.864396785480374e-08 -2.0107632695834382e-08 -1.907008404440596e-08 -1.1348952127447481e-07 -2.3718028673661354e-08 -7.704887139022703e-08 9.56028212004954e-09 3.260544269518896e-08 1.8550879100175575e-08 -2.5773104079055218e-08
-3.570380912503695e-09 3.0705127422289666e-09 -6.077358644096765e-10 -9.684655989662544e-11 -2.986018309212441e-09 1.3265792903859804e-09 3.3064789372909568e-09 -8.274969437934118e-10 -4.682896529222859e-10 5.070988513873999e-10 2.4537305734964745e-09 4.5056271580966765e-09 -6.853418592859605e-10 -1.047619021822354e-09 -2.016193778628877e-09 -5.593884240825766e-09 -2.8395914845980916e-09 -2.6840883721052743e-09 3.377413459310338e-09 1.07893737314826e-08 -3.1483950222925643e-09 -3.5448601319372495e-10 -2.878740073660052e-09
3.223291795835269e-10 3.5525076418894916e-08 2.995345964819632e-10 -9.9712623074473e-10 -7.450221365476035e-09 -4.941151317858811e-08 -8.274969437933855e-10 1.980012185325184e-08 1.2202092615878215e-08 2.4611031754204662e-08 6.582644028676011e-10 -6.005295791762644e-08 7.467919899226357e-10 1.7483833984959755e-08 9.41258688125275e-09 6.699154758439485e-09 1.5642063179773385e-08 4.282635160246563e-09 2.198657158380497e-08 1.6012923995632272e-09 -1.0825533364359025e-08 -8.30247758483508e-09 7.203255655440409e-09
-1.1236475776661584e-09 2.3551534735696996e-08 3.7339213309756807e-10 1.6005386450555293e-09 1.1658397155202019e-08 -1.6143935779530924e-08 -4.682896529223011e-10 1.2202092615878429e-08 4.178982391565582e-08 4.8157189617932726e-08 -5.7600631003488545e-09 -2.5876718393655538e-08 3.1967360889578075e-09 1.2184084382402999e-08 2.8238166818455774e-08 -5.320691007401254e-09 -6.037236371748815e-08 -6.217026040735081e-09 -2.6979083519692495e-08 3.393261954342859e-08 -2.280143542601467e-09 -1.0742398294817411e-08 -1.2295004626426285e-08
-4.02775660889088e-09 1.380823299396457e-07 2.1581793750086042e-10 -3.1252703113345107e-10 6.499162807616987e-08 -9.04149399821183e-08 5.070988513874503e-10 2.4611031754204914e-08 4.815718961793285e-08 3.076808905150013e-07 -7.983086735109983e-09 -2.2860458487379543e-09 2.8085597679746483e-09 1.6496286449732156e-08 5.388395099989657e-08 -2.784064259399261e-08 1.7609293864420786e-08 5.2458596017767966e-09 -4.136555239319481e-08 6.14598754876742e-08 -5.875121112873697e-08 -7.781487393480186e-09 -6.483564800042493e-08
-3.385721745329582e-09 8.117085251988262e-09 -4.903717007772705e-10 -7.618872111181579e-09 -1.1361510375469908e-08 -3.04750958685323e-09 2.4537305734965837e-09 6.582644028669011e-10 -5.760063100349321e-09 -7.983086735111366e-09 4.464711712736235e-08 2.270439573367156e-08 -8.00762172546586e-09 -8.956567883062767e-09 -7.587900167605e-09 -2.3362109053196583e-08 3.336576079227003e-08 2.299269682616975e-08 4.2010847604412164e-08 -4.58376220095064e-09 -4.06334113738957e-09 -2.6992379688861875e-08 -2.3668507004856404e-08
-7.411031099377578e-09 -6.062651259649856e-08 -8.217234108240261e-10 3.0309862158966843e-10 2.063370468763696e-08 1.5102931875927209e-07 4.505627158096659e-09 -6.005295791762666e-08 -2.587671839365484e-08 -2.2860458487373405e-09 2.270439573366918e-08 4.2463061752040124e-07 -6.377067055423326e-09 -1.079102198547852e-07 -3.203533797105313e-08 -7.418455347107886e-08 -2.5137232396420846e-08 -2.8601945205663976e-09 -1.2353755858561528e-07 3.112049583321161e-08 3.548956136572295e-09 1.8818405486899314e-08 -9.895970402109437e-08
3.8423712160043293e-10 -4.616525109116228e-10 2.0775372477874964e-10 1.4671585653575561e-09 1.5923428940911499e-09 6.635098618541034e-10 -6.853418592859799e-10 7.467919899227387e-10 3.196736088957874e-09 2.8085597679747766e-09 -8.00762172546587e-09 -6.377067055423728e-09 2.195708725907256e-09 2.7362281643821728e-09 1.7866202187681452e-09 -2.1185283382198504e-10 -6.319056877398366e-09 -3.6195630385296424e-09 -1.7721657598119622e-09 7.423017069498832e-09 -1.909634394009105e-09 1.3245877562990703e-09 -6.372407339116497e-10
1.1819161963518353e-09 1.9295589761760384e-08 3.127389090945351e-10 -6.422316577078854e-11 5.406601160435372e-09 -3.864396785480431e-08 -1.047619021822352e-09 1.748383398495989e-08 1.2184084382402861e-08 1.649628644973191e-08 -8.956567883062182e-09 -1.079102198547856e-07 2.7362281643820723e-09 3.2937032011964575e-08 1.4928983884670322e-08 1.3559527534817912e-08 -4.89464862936913e-09 4.18041755991384e-10 2.3409063942953048e-08 4.828456991602432e-09 -6.512734535423831e-09 -5.6541322643811955e-09 1.4045633663638859e-08
2.4774166538861786e-09 1.4740358179398261e-08 3.3745799790319587e-10 7.6069826001232e-09 3.264935712254531e-08 -2.010763269583626e-08 -2.016193778628896e-09 9.412586881253236e-09 2.823816681845578e-08 5.388395099989707e-08 -7.587900167604354e-09 -3.203533797105446e-08 1.7866202187680255e-09 1.492898388467056e-08 6.539443944119024e-08 2.6985795188907506e-08 -2.949431599464599e-08 -2.3693143311442257e-08 -1.3024949244770747e-07 -6.478373807831307e-09 -7.555359298990084e-09 1.7541291572635269e-09 2.796116012628642e-08
1.0439391057304848e-08 -2.507719036905472e-08 4.887987785148607e-10 1.1967030892890049e-08 2.464574122061098e-08 -1.907008404440918e-08 -5.593884240825787e-09 6.699154758440186e-09 -5.320691007401324e-09 -2.784064259399069e-08 -2.336210905319531e-08 -7.418455347107956e-08 -2.1185283382223288e-10 1.3559527534817875e-08 2.698579518890717e-08 1.2742287285888024e-07 1.7488658870548326e-09 -3.282252279151514e-08 -9.189526238882136e-08 -1.3684668268314395e-07 4.104339085281903e-08 2.412213165686337e-08 7.315943480730178e-08
6.195846968036539e-09 3.09370189249781e-08 -8.842435777120929e-11 5.23260219522324e-10 -5.438745701527323e-08 -1.1348952127447175e-07 -2.839591484597676e-09 1.5642063179772227e-08 -6.037236371748918e-08 1.7609293864419536e-08 3.3365760792271465e-08 -2.5137232396415767e-08 -6.319056877398583e-09 -4.894648629370492e-09 -2.9494315994648126e-08 1.7488658870503172e-09 5.091526359169777e-07 7.178510751076393e-08 2.0096989461720394e-07 -1.4815215655055638e-07 -9.20332791634694e-08 -2.070821433044682e-08 5.2912670617757976e-08
2.1595300744991983e-09 1.9397330407153836e-08 4.962444994857231e-10 -1.482947022023779e-08 -2.2093978539933776e-08 -2.371802867365861e-08 -2.684088372105213e-09 4.2826351602457566e-09 -6.217026040735695e-09 5.2458596017748486e-09 2.2992696826169975e-08 -2.860194520564011e-09 -3.619563038529654e-09 4.1804175599078835e-10 -2.3693143311443025e-08 -3.2822522791516484e-08 7.178510751076351e-08 6.992503113528223e-08 1.2015882314915359e-07 -1.7723867137077858e-08 -3.831519440065998e-09 -2.4736852749513188e-08 -2.772261470532644e-08
-7.203249097944225e-09 5.323113613381103e-08 -2.8774016083843225e-10 -2.4556366427246237e-08 -1.1583639814377116e-07 -7.704887139021982e-08 3.3774134593105904e-09 2.1986571583802923e-08 -2.6979083519693587e-08 -4.136555239319915e-08 4.20108476044127e-08 -1.2353755858560892e-07 -1.7721657598119736e-09 2.3409063942951496e-08 -1.3024949244770935e-07 -9.189526238882512e-08 2.0096989461720026e-07 1.2015882314915348e-07 5.961003787064709e-07 2.5808328782323022e-08 -4.9579279250629305e-09 -6.422290500242964e-08 -1.0782817533344268e-07
-2.085184961808663e-08 5.3907770924106045e-08 -7.817213864003216e-10 -8.427003090445238e-09 -2.255145403679919e-08 9.560282120050754e-09 1.0789373731482463e-08 1.6012923995632523e-09 3.3932619543429205e-08 6.14598754876728e-08 -4.5837622009524416e-09 3.112049583320904e-08 7.4230170694991635e-09 4.828456991603304e-09 -6.4783738078300174e-09 -1.3684668268314188e-07 -1.481521565505609e-07 -1.772386713707917e-08 2.5808328782318423e-08 2.865619482630183e-07 -9.077813736186558e-08 -3.8736970519290974e-08 -1.2042572242065125e-07
7.029093516336567e-09 -4.714595454738406e-08 1.772351084877039e-10 2.4765585214052483e-09 -4.5448658176159554e-10 3.260544269518831e-08 -3.1483950222926354e-09 -1.082553336435887e-08 -2.28014354260133e-09 -5.875121112873589e-08 -4.063341137389316e-09 3.5489561365726155e-09 -1.9096343940091356e-09 -6.512734535423906e-09 -7.555359298990169e-09 4.104339085281878e-08 -9.203327916346853e-08 -3.831519440065483e-09 -4.957927925061999e-09 -9.077813736186584e-08 1.3778813407339514e-07 3.473833174652982e-08 6.964695530187886e-08
2.584066617211866e-09 -1.7820741831740146e-08 -1.3486831226349495e-10 5.464666586542549e-09 1.449528763185069e-08 1.8550879100173537e-08 -3.544860131938079e-10 -8.302477584834474e-09 -1.0742398294816867e-08 -7.78148739347819e-09 -2.6992379688862e-08 1.8818405486897507e-08 1.3245877562990771e-09 -5.654132264380695e-09 1.7541291572640908e-09 2.4122131656864185e-08 -2.070821433044645e-08 -2.473685274951309e-08 -6.42229050024293e-08 -3.873697051929183e-08 3.473833174653014e-08 5.9329969486368035e-08 7.39477317728076e-08
8.06828225621105e-09 -2.2045791109238783e-08 8.658380940981581e-11 9.723460295124652e-09 -2.0987443373740182e-08 -2.5773104079058226e-08 -2.8787400736601138e-09 7.2032556554411226e-09 -1.2295004626426152e-08 -6.483564800042238e-08 -2.3668507004855563e-08 -9.89597040210954e-08 -6.372407339118288e-10 1.4045633663638994e-08 2.7961160126286176e-08 7.315943480730186e-08 5.2912670617760914e-08 -2.772261470532527e-08 -1.0782817533343924e-07 -1.2042572242065294e-07 6.964695530187943e-08 7.394773177280721e-08 2.592445368875124e-07


==> Updated_HEFT_A_coefficients_for_cds/muR_muF_0p5/HEFT_dA_and_A_with_Binning_250_1050_41_Variable_Bins_1200_1400_muR_muF_0p5.txt <==
260.0 0.0019966587521120737 0.007003426565434024 0.0013218789118724763 0.0019184980863478493 0.01011310316882016 -0.007414686355982895 -0.0032435287924681535 0.006132476244850579 0.007284344631662621 0.01677121849126815 -0.00384403348951331 -0.00898014200603619 0.0031785167704897256 0.007374796354241965 0.008823561035090705 -6.508283833790871e-05 5.144652846716143e-05 4.099554265335397e-05 0.00013980576430275244 -1.80866040140936e-06 0.0001214369458707919 9.884576463004112e-05 0.00022886668571773508
280.0 0.003160929627188047 0.011421682347396265 0.0015844283068702982 0.0021822464617507913 0.015776604604208374 -0.01196198566589112 -0.004441318098255231 0.008528368137259122 0.009982784639752065 0.026751508700747995 -0.005177267227447563 -0.013993485784818037 0.0037114413562078018 0.009996459788683885 0.01173330527509715 2.3964663669779038e-05 6.742672944225167e-05 9.26494815239221e-05 6.803472233671993e-05 -0.00017256188460114023 0.00018962624153704858 0.00015288424940322303 0.00035874702360540943
300.0 0.003741375643783703 0.013807204140245288 0.0013760963467116998 0.0017432490780516776 0.017434561545417657 -0.014243894787203358 -0.004501691922911022 0.008693977442261518 0.009767964723283604 0.030927000202116358 -0.004957200715901563 -0.015654122130710983 0.0030812404983748543 0.009705097988079444 0.010974510672929772 -8.874898643397455e-05 -4.5412240683249994e-05 3.6771892693100976e-05 5.535896601492876e-06 -1.27110282370306e-05 0.00019238452965753233 3.2586053734234106e-05 0.00010906781425165856
320.0 0.004317758764961091 0.015959212347506503 0.0011639954076425273 0.0012891574706573536 0.017932292199484303 -0.016547390441086864 -0.004454122957455164 0.008618407281781077 0.009085737662956435 0.033594265070126715 -0.00460161532931095 -0.01734321615953261 0.0024578646668402837 0.009112756000662043 0.009694761956094956 -5.5077276865441395e-05 0.00028170191952953783 0.00015432965879733055 0.00021463295367933093 -0.00012892463603464464 7.247931502507762e-05 -3.9000601018608524e-05 0.0001500559620144342
340.0 0.005304338787476164 0.018673163127719297 0.0010227095452799279 0.000982964016642449 0.017767446150942695 -0.019784383893620288 -0.004625033177695445 0.008721202502646916 0.008426983575881656 0.03627197650952467 -0.004428128017242153 -0.018956251399834242 0.001984361094019258 0.008480641417837673 0.008331848383347124 -2.416862017397178e-05 0.0001473833971954802 7.7816595989391e-05 3.6813303765534754e-05 -0.00018667594052216717 0.0002438861672130964 8.756617030467707e-05 0.000331964817167251
360.0 0.007019690076101513 0.022730502088999332 0.0009707686521699399 0.00073841779865172 0.017300536073874904 -0.024980067025304996 -0.0051769896070372546 0.009381264876121995 0.008066220706558087 0.039223534890466004 -0.004297740189328243 -0.0211583882406429 0.0016573691526545532 0.008087988460736764 0.007128516466177477 -9.35543739026012e-06 -1.5985394407654194e-05 6.108457178179757e-05 -3.563484106634297e-05 -0.00027290929851877404 0.0004067754575444053 5.158795218477533e-05 0.0003396031882135976
380.0 0.007183960633879493 0.024696317266406788 0.000815105437120568 0.0005668090727549741 0.016704288322229113 -0.026225886667313313 -0.004767056584754586 0.008981942974802598 0.0071696906287948186 0.03945061853546246 -0.0036211901250141265 -0.020074172766516744 0.0013118258458322382 0.007203233755494216 0.006086519839608688 -0.00012251021658505812 0.00019301109491959818 7.008519678062554e-05 0.00011803765390624173 -7.650778469000879e-05 0.0001617924133213038 -3.0632017398998855e-05 8.219234200503389e-05
400.0 0.006505917380523059 0.02446391595080324 0.0006466292286568602 0.0004144311335048676 0.015835187549644063 -0.02452563837446679 -0.004001584691900733 0.007935494407244871 0.006060280348508489 0.0372452937616838 -0.002773477033173297 -0.017117736621803954 0.000982274052713936 0.006031410170141029 0.005125456678198611 -0.0001489084093858756 5.1749502119842316e-05 9.311417317330506e-05 0.00028543127854887103 -7.918375591589295e-05 0.0003165626640285907 5.2415173585886325e-05 0.00017098296040600665
420.0 0.005609817339601629 0.02334053637716851 0.0004910588128924424 0.0003359483986217959 0.015059731390778385 -0.02207714995831407 -0.0032079504552487478 0.00677679890997266 0.004941576017737894 0.03420626498656028 -0.002080214783920926 -0.014151764932378196 0.0007178385520329722 0.004961969514163642 0.00438382034068894 1.576286128717438e-05 7.591832491502516e-05 1.7686968592056868e-05 -2.39322616036217e-05 -0.00019857431228266075 0.0002698237360492493 0.00011205295574897949 0.0002737834806277017
440.0 0.00466721250168756 0.02150105415261008 0.0003721544774288271 0.00022466362699281292 0.014224481120966402 -0.019209887354491435 -0.002518543594105394 0.005693102986648444 0.004041845240538617 0.030499165975330533 -0.0014816476694266927 -0.011466061931394841 0.0005291434965185684 0.004059384940357994 0.003745212002602207 -5.592466510210265e-05 -6.203165780825859e-05 7.891060880708652e-05 6.596636266339545e-05 -3.5267219661295026e-05 0.00022108116445414906 5.921617666981079e-06 0.00015284757954115759
460.0 0.003861236517605082 0.01959465051734549 0.00028104311189247074 0.00019858573781359834 0.013495673677948484 -0.016464896418478914 -0.0019765932603371737 0.004712672076772321 0.0032754299445866297 0.02699153994671772 -0.0010877995195550405 -0.008869919987902045 0.00038717890434493836 0.0032439552349989133 0.0032690366360423715 0.00012964701488801843 -1.2727310897599281e-05 -3.517345342309475e-05 -0.00023300571814014647 -0.00011471144419157304 0.00010932096919516488 4.239105472590357e-05 0.0002813059991705806
480.0 0.003151943288895471 0.01758870881015819 0.00021116169767599434 0.00017042956677128652 0.01272904823658887 -0.014012431443625515 -0.0015332741737352491 0.0038680916822107577 0.0026582671110085684 0.023725419658490718 -0.0007841040409385935 -0.006985806586376355 0.000298560393208443 0.002638454881395513 0.00284837914461334 9.746589356564207e-06 -5.293463073637321e-05 -2.57594061507841e-05 -0.00012610154226053624 2.797913241069295e-05 0.00011632639708650876 -6.084442899529784e-05 1.924757175250187e-05
500.0 0.002548354164142035 0.015761409283184775 0.00015841909385390555 0.0001248450988159756 0.011873009096579203 -0.011835528118452225 -0.0011793141668422743 0.0031751164118507466 0.0020947407632518067 0.020633781711820103 -0.0005438355607301939 -0.005223991609796184 0.00020523714246754632 0.002064409928432867 0.002358273425462298 3.975817317433978e-05 -8.690576020172635e-05 -3.6179409406562587e-05 -6.004747773146557e-06 -6.907368549967634e-05 0.00021025383097432156 7.357251407055001e-05 0.00023520465619818285
520.0 0.002055339206455715 0.014124250075693944 0.00011612455259431594 9.508839858259252e-05 0.01115209533022403 -0.0099722893853144 -0.0009021905435931705 0.0025832596413326754 0.0016510643142284645 0.017953286307565496 -0.000406196955299541 -0.0039485166408253685 0.0001609208254949086 0.0016339169406959753 0.002000128072654327 -7.38946675195079e-05 -0.00010820508280473952 2.9214789812690573e-06 0.00018681897886430932 8.91501325662012e-05 0.00016864750268282808 5.1912736669751825e-05 0.0001211621425599429
540.0 0.0016799843094373913 0.01247895029178686 9.051889324681456e-05 7.047353018726989e-05 0.010598767159811104 -0.008366327099912406 -0.0007127252423634079 0.002109082131102433 0.001374007431748496 0.01566330612136097 -0.0002559578968718152 -0.0030213832569125558 0.00012014719233656485 0.0013453313118585663 0.001794411688306694 -5.303948151469338e-05 3.5816645086863664e-05 8.272503590909717e-05 0.00021304912086929443 -5.545023650347698e-05 0.00010018908825565119 -4.074921369298591e-05 -5.647522189795924e-05
560.0 0.0013669590359049906 0.011095127641256523 6.821542350405939e-05 7.071738965162425e-05 0.00980821953682314 -0.0070892828887715725 -0.0005557320849059036 0.0017309540463304456 0.0010700918009316337 0.013480242853763322 -0.00021455598709862155 -0.002060541966197311 9.138023298099547e-05 0.0010309062675268946 0.0015406405083978577 -5.0250463037168305e-06 6.489581110574153e-05 1.5337534545202514e-05 -3.6794060832502915e-05 -5.233815374029667e-05 4.30665515276329e-05 1.766939211884092e-05 2.2372544076376005e-05
580.0 0.0011039330235916157 0.009885885926433975 5.475459695611485e-05 4.788459507782039e-05 0.00930133158559262 -0.005999604381517406 -0.00044247431020431844 0.00145068503978022 0.0009237818131825026 0.011794162910392652 -0.00013185667497063957 -0.0016810837425537686 7.359382102995977e-05 0.0009099711069591184 0.0014427854851500744 -5.95989083876609e-05 -8.672751448375624e-05 3.989828351021562e-05 4.9164916442987137e-05 0.00020547323048959577 -2.7437267120964086e-05 -8.0662204062115e-05 5.177233238049121e-05
600.0 0.000910097313037835 0.008742689357140792 4.070039151900077e-05 3.82968444738879e-05 0.008795179305665772 -0.005157194896887885 -0.0003469422173172322 0.0012079929651017712 0.0007009930366785348 0.01009303372166337 -5.474951334198479e-05 -0.0010117893690281704 4.445453234961216e-05 0.0006689196350944153 0.0012436010024192436 -2.4543656581336625e-05 0.0001232561794779781 2.7788410990465346e-05 -4.4370499427512215e-05 2.8191041194369762e-05 1.0887666548754128e-05 -4.2115908965949586e-05 7.526915199781099e-05
620.0 0.0007433519251760357 0.007695436463023982 3.0903719575342934e-05 2.570782089824798e-05 0.008254082181695363 -0.004209135060811388 -0.0002710844512437055 0.0009472799070722718 0.000507162748979019 0.008611562085438446 -4.1245799944615827e-05 -0.0006486602779030761 2.9070230025671553e-05 0.000532285744689446 0.00103554173274605 5.3310225255504085e-05 -0.00011570106055134524 2.1433400258910037e-05 0.00010526907223732319 -0.00011580508850239307 0.0002237903099587821 5.8315789298476486e-05 0.00011440291116294305
640.0 0.0006175611634699021 0.006818884118467993 2.4368232190765222e-05 1.6900347973577664e-05 0.00789634762912584 -0.0035897234549138557 -0.00021641121776719855 0.0008094184310098446 0.0004138235835340201 0.007559310344804389 -4.1591973192433314e-06 -0.0003778299055222677 2.1946629805681497e-05 0.00044167239337837094 0.0009082644849197467 -2.4252615312580944e-05 0.00011694191451552005 2.6582501960453465e-05 6.853144183176059e-05 -3.473213693940856e-05 4.417827422840864e-05 1.581752904402208e-05 3.689205045985945e-05
660.0 0.0005024937189287483 0.00609591641076605 1.7010107471313815e-05 2.0678771109060323e-05 0.0074068114661072805 -0.0030931622016564355 -0.00016369102153892558 0.0006673671539532905 0.0003345135035439852 0.006487355598125126 5.622156946037212e-06 -7.631715989889513e-05 1.2208374933985574e-05 0.0003253744033268874 0.0008439685247829276 -9.670094673245013e-06 0.00015005867156562454 5.488745085604785e-06 -4.273593503570418e-05 -2.3295901864028715e-05 -6.703232018742335e-05 2.7622163779424593e-05 8.111645288636239e-05
680.0 0.00041884309721018946 0.005373772903104584 1.3615704015296693e-05 9.472644615117808e-06 0.006932399228388122 -0.0026484398743026444 -0.00013162235943903926 0.0005785075985214736 0.00025978542342832117 0.0053789196280088 2.9451534804317415e-05 -5.1449341195576995e-05 7.229160245345309e-06 0.00026599334350260934 0.0006902021225494341 2.605967570927521e-05 3.1012721940007983e-06 -1.206106864304278e-05 -3.4995935218004526e-05 -3.597962092106298e-05 2.015759421525971e-05 -3.9762850413224585e-07 0.0001438354454617935
700.0 0.0003502414263546821 0.004760398637684531 9.944352899043521e-06 2.8485123505489103e-05 0.0065946438846409185 -0.002249198272129793 -0.00010507815666548016 0.0004755356851402253 0.0002291914344123096 0.004720560358528534 -2.4839005640719175e-05 8.859348466820914e-05 1.3658240541633499e-05 0.0002389350175051281 0.0006599781664103261 2.1344596582138627e-05 -1.695523076468362e-05 -4.209844515112626e-05 -0.00013036736770264057 -6.365970978580597e-06 6.83632817681784e-05 3.5624267535065265e-05 0.00017600678329598052
720.0 0.00028970674031420445 0.004223800885712805 8.916695517261967e-06 2.4055195922350764e-05 0.006178176090776862 -0.0018566826132330723 -8.835352051743934e-05 0.00037829247580392243 0.00016200364822024013 0.003928556751936306 -2.7532920875647343e-05 7.410353105925079e-05 1.6305457943273777e-05 0.00020170393077295688 0.0005634924147069663 1.2369332154185551e-05 2.0529588754857017e-05 -4.016205240612e-05 0.00010860936780272056 3.977345501525507e-05 2.3001938012191015e-05 2.596848740922056e-05 9.782520087048384e-05
740.0 0.0002438411296385603 0.0037223176478358906 6.2873714531864945e-06 2.4168920012331847e-05 0.005852360111893185 -0.0016357612003174637 -6.727086603300861e-05 0.0003391519626493399 0.00015432598334111285 0.0034151516927647505 -2.4983725196843644e-05 0.00011084899450802944 1.4062148546829372e-05 0.00017917496078654414 0.0005035639684955127 2.0468170082894384e-05 -2.2590914414692856e-05 -3.2504054940013096e-05 1.956720970073707e-05 -1.227701694886407e-06 3.7378452918888944e-05 1.7648343645161282e-05 0.00013621516325652193
760.0 0.00020908269432953538 0.003345666684588196 6.106474499635775e-06 1.896489653738259e-05 0.005422711813656411 -0.001463212595397402 -6.199946984694075e-05 0.0003052459527638291 0.0001319041620925362 0.003003409174378446 1.8453028310059806e-05 0.00018200424516632047 5.965422843112614e-06 0.00014745142394958903 0.0004889819752669439 7.902054099530001e-06 0.00015217888455957274 -4.85726044756839e-06 3.9386530733720446e-05 -3.1360005746926804e-05 -8.205268159027598e-06 -1.2734446049019373e-05 4.685463907514779e-05
780.0 0.00016477660936603685 0.0029715715452795634 4.288028742638343e-06 4.454433092282311e-06 0.005094242693940743 -0.0011890199377298104 -4.4761688108391116e-05 0.00023411068848364815 0.00011761099427276405 0.002580010207644637 4.406182383541531e-05 0.00029936313597555956 1.4984977614999592e-07 8.157381805373585e-05 0.00043663816537917974 -5.223610350499305e-05 1.6121792213471622e-05 8.006656786709665e-06 -4.65567695561094e-05 4.740244770553267e-05 -2.2745658097733792e-05 -2.6193542372237283e-05 5.318786485739353e-05
800.0 0.0001438288275209028 0.0026587428820435575 3.986795979436565e-06 1.6756651355361564e-05 0.004798550191477602 -0.0010834545790381939 -3.8769626369785095e-05 0.00022993117272670686 0.00011151134420183416 0.0021954985896438764 3.8796602062037726e-06 0.000190441806920376 6.3883757988408735e-06 0.00011516461267524052 0.00041443924506130654 2.2427091554966598e-05 4.863923838641508e-05 -3.292518165800521e-05 -3.6922617436722894e-05 -2.145937793994897e-05 -1.653566259426027e-05 1.7812168839189488e-05 0.00010958713070191346
820.0 0.00012149919518307875 0.002345201034453402 3.0110740364394895e-06 1.3797119728107935e-05 0.004642501350231262 -0.0008569601052798927 -3.146780591886089e-05 0.00017193224312640008 8.076446139412661e-05 0.0018560579950090352 -5.832157739626326e-06 0.0002822525364153304 6.495107728834223e-06 7.103751420028945e-05 0.0003498744219006947 -2.0793203323591147e-06 -2.1277590544020446e-05 -2.4730505867171837e-05 -2.695273120257878e-05 8.094717244174817e-06 -8.523919383208466e-06 1.9483179414174062e-05 0.00010712839048110089
840.0 0.00010600790703011482 0.0021798046990649657 2.3958349357802272e-06 -4.188458723534448e-06 0.004353821735441576 -0.0008310622783487343 -2.682339151624974e-05 0.00015754505468244207 5.712339640806009e-05 0.0016490199405859785 2.9838799838005514e-05 0.00024227864046146136 -3.9180954563469545e-07 6.629399235033519e-05 0.00031881154676225126 -3.663155925217222e-05 6.531074218333767e-05 5.0543012690475814e-05 5.011229068702121e-05 1.0155101995638074e-05 1.8265236614082368e-06 -2.3502127472799233e-05 5.951417314149775e-05
860.0 8.51873133230876e-05 0.0019399813181513726 1.4094278478266198e-06 3.2869869463113104e-08 0.004157727311515035 -0.0006966282880329269 -1.8250355389303706e-05 0.0001380338971502143 5.708471621212764e-05 0.001419737533960444 2.1052321715333926e-05 0.00027289053958792943 -4.285811546173528e-07 5.4118939285493025e-05 0.00028171430050359187 6.765318301541557e-06 -6.278867043035835e-07 7.95169792849966e-06 1.968634799355017e-05 3.182780402049385e-05 -4.026602947342841e-05 -3.0411568397274262e-05 1.0598418539319677e-05
880.0 7.409561369443347e-05 0.0017094217746177341 1.9788565981928725e-06 6.538447083957506e-06 0.0039215257249891645 -0.0005738681944432176 -1.9290304613201985e-05 9.596677222924607e-05 2.755299935116404e-05 0.001178600097182168 -4.011565229819128e-06 0.0003075945952141004 3.815162743749377e-06 4.049219754610779e-05 0.0002439276020557062 -1.0907022711348288e-07 -5.139928351696525e-05 -6.534643087840038e-06 1.6711003736443206e-05 2.078633647211932e-05 9.866243671234344e-06 -2.314131739415931e-06 -2.9548803935543864e-05
900.0 6.297767088423086e-05 0.0014892401144316885 1.3460647411244378e-06 5.402676114482248e-06 0.0036582099514619855 -0.00046522230498562513 -1.4618919709318912e-05 7.459715100695541e-05 2.7649366754040937e-05 0.0009131491273804328 1.652665511836873e-05 0.0003117088193015037 -9.707844012121989e-08 1.3138279195308569e-05 0.00017793572175215524 8.889836838144723e-07 4.3608579628310125e-05 8.566347659614827e-06 0.00011405690935056113 -4.633893979048762e-06 1.7233209436541263e-05 -2.026995059237232e-05 -1.305982859238378e-05
920.0 4.9432006121963624e-05 0.001388195860163682 1.1041766306222296e-06 -2.977498452834069e-06 0.0034799837400220765 -0.0004477077504025329 -1.050251757304502e-05 7.27461316476003e-05 -7.850471813445066e-06 0.0008339846617728729 -8.209275250386872e-06 0.00029421811319490067 1.759634560031518e-06 1.657393575205623e-05 0.00013243537402718293 3.265874862271762e-06 1.1193506036422527e-05 1.8647174528555463e-05 0.00016337622691508843 4.979385498538515e-06 -8.492012361595899e-06 2.0559788108755147e-05 -9.762329893786e-06
940.0 4.472490844897767e-05 0.0012746357853499553 6.672900631925564e-07 -2.183071897161958e-06 0.00333147089047841 -0.0004026477120242324 -9.14295481717637e-06 7.395664970547369e-05 2.8988351959517213e-05 0.0007394440996142875 1.8931156889717877e-05 0.0002980471350909118 -1.9232972025784575e-06 1.1822393944668548e-05 0.0001813479618449445 -1.635410221653614e-05 1.4466647540405895e-05 5.2607396534293915e-06 -5.778664444361739e-05 3.5149245086259974e-05 -2.014835476691194e-05 -1.6805753678103118e-05 3.4242989778217355e-05
960.0 3.8788951576311436e-05 0.0011542179763325974 6.262908145737824e-07 -5.295122309536857e-08 0.0031418658507496554 -0.00036156734666361457 -7.969289470332264e-06 7.606883558055397e-05 5.305346648379505e-05 0.0005958380377257193 1.7785323945254448e-05 0.00020524276343789665 3.0160872197946695e-07 2.3119887536178062e-05 0.0001917435368048168 -4.837469391379019e-06 -0.00010150622273343192 5.651129370016692e-06 -1.2445313144532115e-05 5.057833637565142e-05 -1.3287730853685482e-05 -3.933925352865406e-05 -2.005611561482966e-05
980.0 3.057024043561798e-05 0.0010344821999821977 1.4869135382725724e-07 -1.3266670107568806e-06 0.003012509279464448 -0.0003109461600524383 -3.802855082350958e-06 6.361301728570359e-05 1.683757036965783e-05 0.0004977041963674801 1.7518540368622296e-05 0.00019250623347552288 -1.7497057826863376e-06 2.1461092032423423e-05 0.00015306615823657818 6.315273125612814e-06 -1.7335569301878933e-05 -3.240981886857385e-06 -2.4381474148380026e-06 1.5154053297715343e-05 -9.009393208103215e-07 -6.33228795513089e-06 6.11502708815069e-05
1000.0 3.0787298314543805e-05 0.0009152882325505891 9.024655913527589e-07 1.661821265535868e-06 0.0029127535944669775 -0.00025668070988453295 -7.806897348460566e-06 3.980020769241821e-05 3.794163729669613e-06 0.0004561316053129392 -4.938009643068624e-06 0.00023793944746401433 2.0868516394292952e-06 8.368812902576812e-06 0.00013284724913247757 -6.4405960438571355e-06 2.7056970835789618e-05 2.4531033672075132e-06 3.827450721523532e-05 -1.7769191071651955e-05 3.443620645633442e-05 1.902718343794761e-05 1.9897973352120627e-05
1020.0 2.897083233559985e-05 0.0007985392407444033 9.338633729327089e-07 5.056116823030185e-06 0.0027599889585362427 -0.00021544287672989286 -7.63967294649613e-06 3.164025508570414e-05 -7.131803470931245e-06 0.00034970898290616315 1.2038040239397854e-05 0.000265446217854005 -4.1174455764219785e-07 -1.0328109332273812e-05 0.00012493173794435235 1.696672660027006e-05 1.9969889904184937e-05 -1.0292762085657406e-05 -2.0683281331263934e-05 -2.009615607072456e-05 1.1651216991555013e-05 -6.313621143199784e-06 1.7601592435645805e-05
1040.0 2.5484934297680683e-05 0.0007424251907248433 7.445864041170295e-07 -2.749924191807067e-06 0.002629195727386047 -0.00017230654975244498 -6.424659035475031e-06 2.6725306372538405e-05 -1.0726465404282941e-06 0.00030938615485613717 1.6923560952780412e-05 0.00024070939614039788 -3.479969443186142e-06 -4.8966991292109025e-06 0.00012476689508975454 1.4296419274025427e-05 -1.6491781142424197e-05 6.805366383143686e-06 -4.153799726795629e-05 -3.86067054749159e-05 1.559632775056278e-05 4.794122468385854e-06 2.2004749276384618e-05
1125.0 0.0001110696066774698 0.0037681549315902326 2.2971150161287374e-06 2.0612724321820843e-05 0.015963446624472438 -0.0008422465380048859 -2.2399840250940417e-05 0.00014667259968480727 2.820595000039457e-06 0.0008167498153513055 -1.0081185505722788e-05 0.0011512642165563043 6.193882856680411e-06 2.3377056493470502e-05 0.0006319334597877372 3.997778134950095e-05 2.363897398945583e-05 -5.102866024369339e-05 -0.00010833758213266933 -2.6162601599991497e-05 -7.226334324402236e-06 6.466783453481794e-05 0.0002845102613074499
1300.0 5.3019439547634396e-05 0.002373188698601517 9.466844462027128e-07 2.162968238390027e-06 0.014008197063539386 -0.00045874007993545015 -8.945721479900532e-06 8.57024466636276e-05 -1.3164153753428768e-05 -0.00042934828535040853 -2.4472238224861782e-05 0.000783511893966734 5.6264219970055075e-06 1.5579212474371025e-05 0.0003211784614594859 3.119689252977281e-05 3.7350265583276616e-05 2.2195073910932564e-05 0.0002360482451386587 -6.571192164885586e-05 -4.290731707337275e-05 4.8225459919448696e-05 0.00012422275147732002
0.07076465946868979 0.3656173784377186 0.01092916959072251 0.011437997136086639 0.4066360064164552 -0.29607899266640336 -0.049951663303120376 0.10657264797811432 0.09131618806282603 0.5219908083250137 -0.040674010172406794 -0.18582631082071224 0.02112314347079482 0.09140966510449179 0.10284996354714278 -0.0003384141283408116 0.0008709480528403272 0.0006073248391157606 0.0009960365129061677 -0.0013438960415382128 0.0031878080416817673 0.000836039522806347 0.005091421995667977 

==> Updated_HEFT_A_coefficients_for_cds/muR_muF_1/HEFT_CovMat_for_A_muR_muF_1.txt <==
5.1579757516103315e-09 -4.812582699810837e-09 3.442017451718161e-10 4.630832910268158e-10 8.435060567319173e-10 -5.119193755337893e-09 -2.9392286251498814e-09 1.0168188498388175e-09 -1.957269458013386e-09 -6.627349219440973e-09 -2.6377861328627213e-09 -1.2251911532394733e-08 2.4045861054713916e-10 2.2196402507438948e-09 1.5288392154890372e-09 1.0545113716668618e-08 8.96115933221049e-09 2.803124099891502e-09 -1.8510137636600804e-09 -2.0215542331033827e-08 6.508113954678544e-09 1.8086843118632803e-09 9.398552606132566e-09
-4.812582699810647e-09 1.2481609333909695e-07 -3.892754439253971e-10 8.932903230262733e-10 -1.4693838183586122e-08 -9.68905553470296e-08 2.905881888800597e-09 2.917020725071549e-08 3.833957648630339e-08 1.373948853105229e-07 -2.1793928266598855e-09 -2.3954979670758994e-08 1.7101618102317117e-09 1.1571505563865391e-08 2.5037326079112208e-08 -1.8486135906889428e-08 -3.2616194601520588e-09 -4.130258460188011e-09 -4.026811701146859e-09 5.8673891412364075e-08 -4.469932437536387e-08 -1.2579032861320806e-08 -2.7865597071210186e-08
3.4420174517181873e-10 -3.892754439254219e-10 9.968463971097852e-11 -1.4751800192033128e-10 2.834588075611134e-10 -7.523781963098202e-11 -4.1245308999754857e-10 1.8219917364049942e-10 -4.8668076224070225e-11 -2.3639471307017094e-10 -3.030677650753112e-10 -9.879946298997453e-10 1.2791811072916854e-10 2.967755280390409e-10 5.804074879024487e-11 3.7020360306116925e-10 9.698286143403028e-11 5.387655490433803e-10 2.8782510226357547e-10 -7.520286829886525e-10 2.9324993486474125e-10 -3.712213749392906e-11 1.8270774254829236e-10
4.6308329102687767e-10 8.932903230259038e-10 -1.4751800192032852e-10 7.401282333512882e-09 3.003456722904623e-09 -1.6606908165605366e-09 2.381778978031418e-10 1.813415564931336e-09 1.2385675610657665e-08 8.51344126112019e-09 -9.646636172673829e-09 -4.098782904933208e-09 2.123248297401305e-09 1.6339534173029762e-09 1.327715561527173e-08 1.308079205151192e-08 -1.3640150002152188e-08 -2.0211848767894868e-08 -3.319417693699103e-08 -2.374568623804529e-09 2.9101168048367282e-09 4.379673152005913e-09 1.10392061458148e-08
8.435060567319198e-10 -1.4693838183586985e-08 2.8345880756109823e-10 3.0034567229045857e-09 1.1819834196737628e-07 3.892745040431012e-08 -1.2473943394555494e-09 -7.554131738623917e-09 1.0597980798904092e-08 8.056707271569651e-08 -1.2775503692851247e-08 2.9880319499593505e-08 1.2233310480964929e-09 1.503131053147582e-09 3.2514628141745e-08 1.986470881074403e-08 -8.70678969435663e-08 -2.915079241362001e-08 -1.2056947026180881e-07 -3.7631959085318576e-09 8.351216118445262e-09 2.24606594308339e-08 -2.1498198550036298e-08
-5.119193755338103e-09 -9.689055534702956e-08 -7.523781963101135e-11 -1.6606908165607798e-09 3.8927450404309253e-08 1.5647865430250161e-07 2.2052010274679915e-09 -4.20480307175409e-08 -2.5350087759569556e-08 -6.145421452665373e-08 -1.6334531677999654e-10 1.0960882235419826e-07 -1.1729292878759668e-09 -2.781246700896855e-08 -1.5966799365872466e-08 -1.3432272294670598e-08 -1.250228196989239e-07 -1.8751586830281394e-08 -6.279554448052791e-08 9.422162750084867e-09 4.5922029002468636e-08 2.7982666085337473e-08 -1.493094959498589e-08
-2.93922862514989e-09 2.9058818888007674e-09 -4.124530899975477e-10 2.3817789780317425e-10 -1.2473943394555808e-09 2.2052010274678178e-09 2.3554025504180723e-09 -8.174815997676937e-10 1.0449353836356815e-09 3.0083178367419218e-09 1.7118007679719746e-09 7.058473920844019e-09 -4.07152718307785e-10 -1.5185364409140014e-09 -7.468685166193088e-10 -5.156081874627275e-09 -4.218239731830749e-09 -2.8198667438831403e-09 -2.2417546060204703e-10 1.0161593411561966e-08 -3.241506696656389e-09 -4.883496594083848e-10 -3.87950596486707e-09
1.0168188498388787e-09 2.9170207250715336e-08 1.8219917364050726e-10 1.81341556493139e-09 -7.554131738623569e-09 -4.204803071754075e-08 -8.174815997677411e-10 1.658584567746469e-08 1.660017959431213e-08 1.846101352438967e-08 -1.5376544354281102e-09 -4.416283623341819e-08 1.420579128646015e-09 1.2874371996124799e-08 9.773803778924132e-09 5.971995513114295e-09 1.8680611173634947e-08 1.0129214195843215e-10 1.2729344358335012e-08 1.901785470221141e-09 -1.3403555301311325e-08 -1.0190379467505158e-08 5.704965898418458e-09
-1.957269458013244e-09 3.833957648630293e-08 -4.866807622405859e-11 1.2385675610657792e-08 1.0597980798904481e-08 -2.5350087759569255e-08 1.0449353836355905e-09 1.660017959431207e-08 6.620861759863627e-08 6.721365167501625e-08 -1.710137395894412e-08 -2.4917322119644483e-08 5.644555779456413e-09 1.2514366385068043e-08 4.536226247854953e-08 8.702019309323325e-09 -8.64027774116209e-08 -3.617854128323692e-08 -7.268110787016415e-08 3.942058922942089e-08 -1.5584779930150346e-09 -6.84583246682095e-09 2.8836796158437075e-10
-6.627349219440668e-09 1.3739488531052188e-07 -2.36394713070153e-10 8.513441261120758e-09 8.056707271569758e-08 -6.145421452665298e-08 3.0083178367417295e-09 1.8461013524389435e-08 6.721365167501653e-08 3.1797476353478627e-07 -2.4507874550644912e-08 3.7319605957681664e-08 5.0490315161261825e-09 7.999263838166477e-09 7.326871759292352e-08 -1.5116824603119555e-08 -1.1159430776383044e-07 -4.318765795661956e-08 -1.438922701623327e-07 8.931798465565685e-08 -3.384794373088236e-08 1.636292971530615e-08 -6.644434438345388e-08
-2.637786132862953e-09 -2.1793928266582563e-09 -3.030677650753231e-10 -9.646636172673852e-09 -1.2775503692851431e-08 -1.6334531678098862e-10 1.7118007679720997e-09 -1.537654435427851e-09 -1.7101373958943538e-08 -2.4507874550642828e-08 3.843106232849512e-08 1.8575318712058252e-08 -6.983678436865109e-09 -7.935343130909597e-09 -1.7677876502846517e-08 -2.496723383674994e-08 5.544321615280534e-08 3.124318710456928e-08 6.014853689377788e-08 -6.975079482135178e-09 -9.60837376349709e-09 -2.4170383404145267e-08 -2.1290568404241468e-08
-1.2251911532394793e-08 -2.395497967075852e-08 -9.879946298997457e-10 -4.098782904933059e-09 2.9880319499593194e-08 1.0960882235419743e-07 7.058473920844054e-09 -4.416283623341804e-08 -2.491732211964409e-08 3.7319605957682525e-08 1.8575318712057904e-08 3.1584586827487496e-07 -5.844691476172995e-09 -7.79058587000656e-08 -2.1252893173158182e-08 -6.257686400265878e-08 -6.134303898622824e-08 -8.330458095754351e-09 -1.0305013621747488e-07 5.138242776356414e-08 2.4771100039988383e-09 2.350519007621485e-08 -8.957660250399223e-08
2.40458610547198e-10 1.7101618102315099e-09 1.2791811072917177e-10 2.1232482974013405e-09 1.2233310480966093e-09 -1.1729292878758204e-09 -4.0715271830781667e-10 1.420579128645985e-09 5.644555779456366e-09 5.049031516125924e-09 -6.983678436865204e-09 -5.844691476173124e-09 1.846135314749488e-09 2.461528170394256e-09 3.6719801150022476e-09 1.627961294767525e-09 -7.975519184100873e-09 -5.5295409096801355e-09 -6.3532356094191575e-09 5.913777087802519e-09 -1.3809987103462153e-09 1.1343440180686426e-09 9.125359387987716e-10
2.219640250743938e-09 1.1571505563865102e-08 2.9677552803904317e-10 1.6339534173029893e-09 1.5031310531477985e-09 -2.7812467008968257e-08 -1.518536440914028e-09 1.2874371996124733e-08 1.2514366385067962e-08 7.999263838166298e-09 -7.935343130909676e-09 -7.790585870006561e-08 2.4615281703942452e-09 2.3389752010503043e-08 1.240658537973042e-08 1.2291663740830835e-08 -4.00350417612826e-11 -1.0555615697614068e-09 1.39374821390515e-08 -7.622889817831722e-10 -4.4090223363495525e-09 -5.594165425589034e-09 1.3409499717498885e-08
1.5288392154890984e-09 2.5037326079111308e-08 5.804074879024386e-11 1.3277155615271707e-08 3.251462814174513e-08 -1.5966799365871463e-08 -7.468685166193343e-10 9.773803778923867e-09 4.53622624785492e-08 7.326871759292236e-08 -1.7677876502846567e-08 -2.1252893173158112e-08 3.6719801150021806e-09 1.2406585379730316e-08 6.98838358979729e-08 3.1460394842210046e-08 -8.553717947303814e-08 -4.595388458258632e-08 -1.5312869999983262e-07 6.781549377086497e-09 8.681966291152136e-09 1.1765581394055587e-08 2.87061946171032e-08
1.0545113716668613e-08 -1.8486135906890778e-08 3.70203603061154e-10 1.3080792051511367e-08 1.9864708810743428e-08 -1.3432272294669446e-08 -5.156081874627237e-09 5.971995513113887e-09 8.702019309322051e-09 -1.5116824603122583e-08 -2.496723383674816e-08 -6.257686400265815e-08 1.6279612947670936e-09 1.2291663740830413e-08 3.146039484220911e-08 1.0201947054384757e-07 -3.0402984387492373e-08 -3.674573006706763e-08 -9.275777365598555e-08 -1.0316468501238068e-07 4.511555729183423e-08 2.326136212902708e-08 6.565305122810917e-08
8.961159332210535e-09 -3.2616194601502712e-09 9.698286143404308e-11 -1.3640150002151728e-08 -8.706789694356649e-08 -1.250228196989253e-07 -4.2182397318307955e-09 1.8680611173635572e-08 -8.640277741161957e-08 -1.1159430776382814e-07 5.5443216152804696e-08 -6.134303898622955e-08 -7.975519184100646e-09 -4.0035041760759623e-11 -8.55371794730366e-08 -3.040298438749245e-08 6.307762882601484e-07 1.358261112414934e-07 3.511656757291382e-07 -1.4192563055138005e-07 -1.450169173988921e-07 -7.591810171890606e-08 2.0138676405384796e-08
2.803124099891365e-09 -4.130258460186697e-09 5.387655490433783e-10 -2.0211848767894805e-08 -2.9150792413619923e-08 -1.875158683028243e-08 -2.8198667438830807e-09 1.0129214195872881e-10 -3.6178541283236315e-08 -4.3187657956617434e-08 3.124318710456917e-08 -8.330458095754204e-09 -5.529540909680014e-09 -1.055561569761269e-09 -4.5953884582586096e-08 -3.6745730067069045e-08 1.3582611124149446e-07 8.634884365533556e-08 1.6192240993652337e-07 -3.024798042614768e-08 -1.967364729076561e-08 -3.092082819960219e-08 -2.7593919279396838e-08
-1.8510137636602076e-09 -4.026811701143113e-09 2.878251022635845e-10 -3.3194176936990635e-08 -1.2056947026180866e-07 -6.279554448053095e-08 -2.2417546060202198e-10 1.2729344358335981e-08 -7.268110787016248e-08 -1.438922701623274e-07 6.01485368937769e-08 -1.0305013621747554e-07 -6.3532356094187645e-09 1.3937482139052086e-08 -1.5312869999983154e-07 -9.275777365598739e-08 3.5116567572914086e-07 1.6192240993652276e-07 5.916486114286403e-07 -2.350111090758907e-08 -5.101412616655141e-08 -8.419763463500126e-08 -8.663073816429183e-08
-2.0215542331033552e-08 5.867389141236412e-08 -7.520286829886175e-10 -2.3745686238037645e-09 -3.763195908530831e-09 9.422162750084045e-09 1.0161593411561771e-08 1.9017854702214278e-09 3.942058922942195e-08 8.931798465565865e-08 -6.975079482137831e-09 5.138242776356281e-08 5.913777087803037e-09 -7.622889817826637e-10 6.7815493770876e-09 -1.0316468501237873e-07 -1.419256305513806e-07 -3.0247980426149734e-08 -2.35011109075925e-08 2.3214137602660123e-07 -7.52593380172702e-08 -2.3621375212480786e-08 -1.025813706937038e-07
6.5081139546782815e-09 -4.469932437536419e-08 2.932499348647176e-10 2.910116804836171e-09 8.351216118444496e-09 4.5922029002469483e-08 -3.241506696656226e-09 -1.3403555301311617e-08 -1.5584779930158822e-09 -3.3847943730883566e-08 -9.608373763495582e-09 2.4771100040001056e-09 -1.380998710346507e-09 -4.409022336349962e-09 8.681966291150968e-09 4.511555729183268e-08 -1.450169173988917e-07 -1.9673647290764158e-08 -5.1014126166548194e-08 -7.525933801726947e-08 1.426532531803062e-07 4.82660518182583e-08 7.175776919123533e-08
1.808684311863318e-09 -1.2579032861322008e-08 -3.712213749393306e-11 4.37967315200575e-09 2.2460659430833864e-08 2.7982666085338555e-08 -4.883496594083926e-10 -1.0190379467505501e-08 -6.845832466821651e-09 1.636292971530416e-08 -2.417038340414479e-08 2.350519007621525e-08 1.1343440180684948e-09 -5.594165425589279e-09 1.1765581394055096e-08 2.3261362129027555e-08 -7.591810171890622e-08 -3.092082819960179e-08 -8.419763463500082e-08 -2.362137521248201e-08 4.826605181825909e-08 5.765876396914945e-08 5.4563446782130107e-08
9.398552606132545e-09 -2.7865597071211516e-08 1.8270774254828838e-10 1.1039206145814397e-08 -2.1498198550036573e-08 -1.493094959498447e-08 -3.8795059648670515e-09 5.704965898418104e-09 2.883679615835148e-10 -6.644434438345635e-08 -2.1290568404240346e-08 -8.957660250399209e-08 9.125359387985013e-10 1.3409499717498713e-08 2.8706194617102566e-08 6.565305122810925e-08 2.0138676405383558e-08 -2.7593919279395928e-08 -8.663073816429065e-08 -1.0258137069370506e-07 7.175776919123681e-08 5.4563446782129935e-08 2.0759899682832304e-07


==> Updated_HEFT_A_coefficients_for_cds/muR_muF_1/HEFT_dA_and_A_with_Binning_250_1050_41_Variable_Bins_1200_1400_muR_muF_1.txt <==
260.0 0.0017041787836573525 0.005859941413819426 0.0011203511856240794 0.0016326884261615745 0.008528140326909796 -0.006294287901387375 -0.0027595385750596247 0.005164913330395372 0.006125179428023181 0.014085783164070144 -0.003248623424659433 -0.00763769577847725 0.0027011050795191375 0.00623898517945767 0.0075008431622157114 -4.0952526946401604e-05 0.0002299913340205693 9.768993003289037e-05 0.0002359846439272683 -0.00010543564692487495 0.00010874309248669732 4.9999866115412877e-05 0.00020776372612401524
280.0 0.0026701737658144224 0.009641575575876925 0.0013407699000322149 0.0018586495587222848 0.013583030183507306 -0.010045414783448291 -0.0037701275621863793 0.0071773635297068955 0.008482826056302815 0.022857458072595704 -0.004467686270851129 -0.01188725708373393 0.003161871482705535 0.00848813591971999 0.010048847891231498 -1.5470236391718055e-05 -0.000250174201927618 8.35122572902979e-06 -0.00012650212768802033 5.9092868090122365e-06 0.00017992007475443043 0.00019744952687983413 0.0002521825660316199
300.0 0.003202302654400875 0.01166480588273754 0.001164119045806091 0.0014975235579723638 0.014914484251247187 -0.012119741817309479 -0.003836674206975027 0.007348945482105774 0.008310656542328286 0.026316948944860776 -0.004255102300414 -0.01344385703997757 0.0026224043313630785 0.00825850745878993 0.00940432748731208 -4.430824413963636e-05 -3.861317278333028e-05 1.7037739017564314e-05 -1.5058838024140557e-05 -4.09996732788198e-05 0.0001734805263560755 2.2445784167531723e-05 9.982447575927623e-05
320.0 0.0037070888054074594 0.013526562009033048 0.0009860022912248966 0.001120964165652605 0.015412026969016305 -0.01412034920559067 -0.0038007120301994358 0.007304632581868017 0.00778118021788305 0.028704952555777236 -0.0039957473370460074 -0.014942031394796511 0.002102708654579697 0.007781141208810707 0.008349610946151338 9.826035044418572e-06 0.00016444705653514795 8.34045349995078e-05 8.58812141045889e-05 -0.00012222450246099692 5.3513965048271385e-05 -2.6665496762644965e-05 0.00010414665884728314
340.0 0.004528186146229054 0.015776509537907556 0.0008661742883851624 0.0008157155061369802 0.015207309417638202 -0.01680382343013117 -0.00393816691116918 0.007359623009095108 0.007120233686798664 0.030889623941827503 -0.0037543200181926555 -0.016245436179805575 0.0016814402971210042 0.007211521789228554 0.0070953531729846435 -9.164917524558954e-05 0.00023655772128602294 0.00014301069517635862 0.0001657546519475889 -0.00012873537420182552 0.000156781999545895 4.4937183484266524e-05 0.0002179400124378254
360.0 0.006014767623550548 0.019268383981403098 0.0008251602151864947 0.0006290919004620993 0.0148867420375968 -0.02128513800727116 -0.004423611542374383 0.007946206822159952 0.006893427305379884 0.033558466347643916 -0.00371309872640451 -0.018197459025304515 0.001417477283809273 0.006898637883587257 0.006134749465070945 -6.4570700515661385e-06 -6.227298699586837e-05 4.768380228062309e-05 -9.218831153988382e-05 -0.00020490210383071244 0.0003164057150815777 5.227464190361755e-05 0.00024708229364055206
380.0 0.006195202372978658 0.021038824176200194 0.000693900467721063 0.0004775961817752065 0.014360317446908497 -0.022515597386649037 -0.004087615703062863 0.0076489632677647764 0.006141235607668273 0.033851271882565495 -0.003141500626809114 -0.017430571785241045 0.0011258790955413081 0.006180072402850876 0.005208577141253698 -0.00012597181014208816 0.00022440556881776034 8.917817198419119e-05 0.00016361275914844606 -1.6895337278670277e-05 4.6797427428779524e-05 -5.861288585666503e-05 -7.429981604053099e-06
400.0 0.005625681791920558 0.020886187544588923 0.0005503148232253406 0.0003574696764674285 0.013618701874497765 -0.021152752834192507 -0.0034337285165898165 0.006795628047367479 0.005234181685871833 0.03199746348904904 -0.0024089076903136696 -0.015083903676200943 0.0008466703047661935 0.005228791167247915 0.004399502766663645 -0.00014039627765623735 9.363923251456515e-05 7.553163704433427e-05 0.0003635826103397412 2.0552524641133992e-05 0.00016288838409242478 -1.866328802864833e-05 8.312128405134575e-05
420.0 0.00487106337128088 0.019965067117786946 0.0004205619495805963 0.0002923040609776667 0.012951281640108128 -0.01907309456109794 -0.002769647535288329 0.005806106043764664 0.004291306903666136 0.029464195587216094 -0.001816443973295576 -0.012438651223975838 0.0006221389993804449 0.004287374303793654 0.0037831861420050523 -8.95553079782195e-06 8.237900498190869e-05 1.0328354966059462e-05 1.8249243830883694e-05 -8.305310043878878e-05 0.00014211082289739406 4.831635354392115e-05 0.0001866409099472078
440.0 0.004074226303567388 0.018457376957003835 0.00031875171851323804 0.00021009329480318133 0.012293134943384416 -0.016599945448287738 -0.002180420847041839 0.0048743520915623655 0.0035449354671298356 0.026430490794864214 -0.0013219763820661783 -0.010024795446095655 0.00046010423947082335 0.003491929009875999 0.0032700367923850443 -2.888819880649111e-05 -0.0002849732388530511 -1.718331884554864e-05 -0.000107522864229939 3.466359652283172e-05 0.00020812529631389457 2.8929354850186744e-05 8.730982598073077e-05
460.0 0.0033920545008752417 0.016831059684164405 0.00024188826111776982 0.00017746669187039147 0.011643926590182999 -0.014304982725453495 -0.0017210510119285828 0.004048192137556906 0.0028533254607120296 0.023374301243907342 -0.0009614360290756637 -0.007837794848422158 0.0003357205101328122 0.0028039425516502813 0.0028401032790803015 0.00011535557327080674 -3.748117168829002e-05 -5.056091214877324e-05 -0.00024560815525547506 -8.583937644684976e-05 7.251294178439236e-05 3.009605368282746e-05 0.00020945505595120162
480.0 0.0027747942267250876 0.01513451189435951 0.00018225368951733047 0.0001387028965821668 0.010990096972271794 -0.012175259595754908 -0.0013380653445049964 0.003314450360112302 0.0022799363659261667 0.02058836390739802 -0.0006985779194936918 -0.006143836392154579 0.0002567013388335615 0.002271047514096525 0.0024443993306042145 9.726781802034449e-07 -0.00011073472595341995 -1.911634199390494e-05 -0.00011981426875766496 4.26564092218007e-05 0.00010796758134839534 -2.4124212402015614e-05 -5.447258050654931e-06
500.0 0.002251548240364516 0.013516074371304228 0.0001385724376214339 0.000100879282208368 0.010244074076747926 -0.010282934122462542 -0.001039504649333218 0.00272436747545986 0.0017825475967974257 0.01782417023030993 -0.0004813589297461696 -0.0047172085646187195 0.00017822187973970548 0.0018012795916847839 0.0020298037071355413 5.7582486477507283e-05 -6.58989660834554e-05 -5.520770607188481e-06 2.9156609523385496e-05 -9.64030476610288e-05 0.00019040647465663472 5.655359684148819e-05 0.0002118037765374681
520.0 0.001823570615562129 0.012157024860492742 0.00010095779327959523 7.811143615573297e-05 0.009633133340017933 -0.008694371864974116 -0.0007940927379824825 0.002218026105049743 0.0014276420046495865 0.01557485289069697 -0.000360871147001338 -0.0035196200862783033 0.00013815230837145018 0.001412372706729055 0.0017350085390457483 -5.747170330287902e-05 -0.00014807290967505844 9.29125159062407e-06 0.000123858815556651 6.225873233399736e-05 0.00016900788522761535 5.255384765879675e-05 9.17342591273252e-05
540.0 0.0014996962016684263 0.010737877263867492 7.868487416725161e-05 5.684494746444438e-05 0.009125928567562194 -0.007357752584322514 -0.0006293380713645332 0.001823660467122222 0.0011665603166061448 0.013510478097222101 -0.00021414519506673596 -0.002745669207668807 0.0001024134495070952 0.0011700988699628817 0.0015209532629137125 -5.229232547162508e-05 0.00021604848085193053 0.00011157219466151642 0.00028239052167068905 -8.056968541521415e-05 2.787976926432505e-05 -6.95079557779656e-05 -4.784488672313464e-05
560.0 0.0012066050068671144 0.00959826925700922 5.945570036517686e-05 6.919594428382745e-05 0.008463229305562467 -0.00622502013326936 -0.0004880422508738647 0.001504195025078554 0.0009757913084185356 0.011715877671441355 -0.00019434143789447716 -0.0018924194696596757 8.322743148640584e-05 0.0009008391661716117 0.0013373792280147107 -1.6974646977410008e-05 3.339265892203083e-05 1.7845751974920757e-06 -1.4306344578189168e-05 5.751908118585287e-07 1.1004102694334517e-05 -9.356085621429783e-06 3.133107469994369e-07
580.0 0.0009882123185436396 0.008549018382554287 4.737374017819241e-05 3.95851650190152e-05 0.008079988437256493 -0.005255433257970076 -0.0003897024012500071 0.0012474300327381554 0.0007792458897627103 0.010291931886451899 -0.00013136405154188325 -0.0015031531875488741 6.286839539679691e-05 0.0007840688527416116 0.0012560094803815312 -2.6216102744381794e-05 -0.00014976944500073812 1.2765313439703883e-05 -3.4245192219696874e-05 0.0001401620211583395 1.779554120467744e-05 -2.314874776668057e-05 3.86173361757642e-05
600.0 0.0008109999011695286 0.007548959620780305 3.513280277040359e-05 3.1781135003220035e-05 0.007618738193351698 -0.004515439184179787 -0.0003045568465849185 0.0010373617802400222 0.0005977090932027305 0.008764806293922093 -5.094412802304869e-05 -0.000934623952884818 3.8007686100340316e-05 0.0005775866121699774 0.0010626298035790048 -1.614547325123354e-05 0.00011598606201418027 2.6957845736663488e-05 -3.705925254164425e-05 1.2366422457065542e-05 -6.202461249896324e-06 -3.533524506192309e-05 5.311881010888864e-05
620.0 0.0006633404205623204 0.006677137584447574 2.65320856168752e-05 2.8825452987316673e-05 0.007147969249705939 -0.003709847355177571 -0.00023779767248709223 0.0008251082273314348 0.00047138906659198915 0.0075241808382903565 -5.29309323061228e-05 -0.0006478021401681817 2.7944823175996343e-05 0.0004733401947541079 0.0009188856584436883 5.9872302312680584e-05 -0.0001725893243367489 -5.9513075606222046e-06 3.3432641073570884e-05 -8.535227495523003e-05 0.00019073229505250268 5.508421375380532e-05 9.713940134109e-05
640.0 0.000554638521858824 0.0059428886711963575 2.1631902572992717e-05 1.9012707517564996e-05 0.006813760897783277 -0.0032330723577615092 -0.00019387980733564099 0.0007167561749836187 0.0003800228244973719 0.006580233983949705 -6.650256417642039e-06 -0.00038957342944833105 2.20688430737408e-05 0.0003862667151760636 0.0007758392249076737 -2.6443047847942602e-05 0.0002146672472214314 3.2183507946655386e-05 9.857351370425297e-05 -8.943781823581799e-06 -5.2478080182370334e-05 -3.2323996715550056e-05 -2.2462159773534354e-05
660.0 0.0004520760732000959 0.0052741031288586065 1.533736986546042e-05 4.853936978821074e-06 0.006392459259873226 -0.0027442302225504276 -0.00014763979792028386 0.0005745262244278641 0.00023871867711381067 0.005598893964335446 2.1032820903536775e-05 -8.127570437352986e-05 6.8889087643576125e-06 0.0002712802473169119 0.0006872074165893911 -2.937307111932855e-05 0.00023505787018479198 4.277193700963746e-05 4.306169579295369e-05 -3.369442221664216e-05 -8.111779978378468e-05 1.9384949280027905e-05 4.6991456758942177e-05
680.0 0.0003789969250979674 0.0046744799916137595 1.237865854298293e-05 5.357438246276643e-06 0.005986830736925096 -0.002358927228606696 -0.00012003881394645743 0.0005022452626947724 0.00022073567641369711 0.0046932104626348945 2.747889785331941e-05 -5.8096895841177967e-05 5.379797457255485e-06 0.0002256063064658296 0.0005985188378424134 2.1917813195077635e-05 7.834926744899803e-06 -3.346749054701083e-06 -3.1974209211408196e-05 -3.818173088911015e-05 2.54004742153059e-05 3.9669696393794995e-06 0.00011367776141429602
700.0 0.0003168147643676385 0.004121250581992241 9.213477565480208e-06 2.0229082881468096e-05 0.005684866612899963 -0.0020117579454010364 -9.641032439747906e-05 0.00041056369451691167 0.00017485999448503499 0.004075122434447122 -2.8379139999529273e-06 6.786005345992806e-05 8.631353794360667e-06 0.00019824474914311907 0.0005615392985789859 2.2286578734517035e-05 2.413817670528446e-05 -1.8439907950168084e-05 -8.070045870955857e-05 -3.1606573390244494e-05 7.178711373175308e-05 1.9209523726442685e-05 0.0001337002013914985
720.0 0.0002641949899192597 0.003662027673938593 8.358576244688358e-06 2.0442831552258565e-05 0.005336037703669426 -0.0016676576973495168 -8.21062098266422e-05 0.00033318633709403635 0.00014209705322700897 0.0034069028085348244 -2.0788968109553543e-05 2.55197637591012e-05 1.365235801438562e-05 0.00017779819843278844 0.00048730190046687965 2.178624800735569e-05 4.167558942631905e-05 -2.8076952348544813e-05 9.283824751806267e-05 1.7126344300908833e-05 1.1493762264569472e-05 1.2436602191882806e-05 7.679717382450454e-05
740.0 0.00022127944687803713 0.0032447371406537718 5.867205360606414e-06 1.9850409189641902e-05 0.0050696288243670135 -0.001462815526387166 -6.243242543059719e-05 0.0002939366551151744 0.00013225853077373205 0.0029978750376061787 -2.0014989324494606e-05 9.486743650306709e-05 1.1810065186218277e-05 0.000150459435468624 0.00043617829438744184 1.2877629877694586e-05 1.0067511180611881e-05 -2.001129843699759e-05 2.2687168849092624e-05 -7.455788760433855e-06 2.3847445728327237e-05 1.3455846004431507e-05 9.499128825017351e-05
760.0 0.00018898611191291856 0.002945882786039208 5.5029221631849356e-06 1.9815309502137463e-05 0.004708140159308674 -0.0013127147155290934 -5.5932029239414105e-05 0.00026947899706905554 0.00013427126769752413 0.0026663218013690624 4.390318082167032e-06 0.00014976008662534487 7.322314527787069e-06 0.00012759888899189025 0.0004400965479290652 1.3115885676911384e-05 8.596228864767187e-05 -1.948707413328901e-05 -1.678730782827463e-05 -8.743679350007026e-06 -1.650769820294578e-05 -7.299887000640986e-06 1.9612862440237635e-05
780.0 0.00014871372960666032 0.0026068316910563285 3.7162775434869138e-06 5.885434154292375e-06 0.004444490936196515 -0.001068985909344842 -3.972805524385229e-05 0.00020782161505117843 0.00011128812200998367 0.00226187146706653 3.0687162597565294e-05 0.0002353629628205077 1.597793494924608e-06 7.566737542353444e-05 0.0003814765661155705 -4.267778946722202e-05 -2.60309442093212e-06 1.5216217219617495e-06 -3.503423917546418e-05 4.77619579738934e-05 -2.6457534578966516e-05 -2.3771070073168232e-05 2.0811922296431706e-05
800.0 0.00012868918915090886 0.002353872483219198 3.4392571616137285e-06 1.208365010598042e-05 0.004194306506958917 -0.0009679405997549662 -3.437860593479149e-05 0.00019957076417057308 9.509230490953209e-05 0.001962344655942601 8.732328410121435e-06 0.00017980104802153046 4.36671160045372e-06 9.30845854136211e-05 0.00036603653524406877 8.459596780082928e-06 2.9503311819305476e-05 -2.7049347782039432e-05 -5.487286325267844e-05 3.1568725412676637e-06 -4.3179536161833906e-05 1.0744251391324926e-05 5.3422126964377974e-05
820.0 0.00011102592064873919 0.0020396336869933115 2.7580956808578063e-06 7.466838622537943e-06 0.004027196165391449 -0.0007737729125214196 -2.896614210878543e-05 0.000146646494666202 4.975791338765864e-05 0.0015959533989207285 8.821213995657758e-06 0.0002637627547606376 2.7807675570589354e-06 5.226027908084232e-05 0.000291120503039103 -6.867142047378399e-06 2.1766632276697122e-05 -7.502903435001279e-06 -9.093446023171426e-06 -3.895150050263104e-06 -6.749724669822108e-06 9.543748682815505e-06 7.434932520266214e-05
840.0 9.70685661061516e-05 0.0019031367711183878 2.226900404157802e-06 1.4779287390580567e-06 0.0037851381534801886 -0.0007396913586374402 -2.4903239830495895e-05 0.0001388569669334459 7.2824636986809e-05 0.0014447933802992235 1.7452975468288035e-05 0.00020118946669675275 1.3863531456300978e-06 5.915100583901812e-05 0.00029645126835798474 -2.3219168470211146e-05 1.0108329815680765e-05 2.898777481082652e-05 -5.4403386973438855e-06 1.3161507926157917e-05 9.64025067532277e-06 -1.751505449658601e-05 5.619740003957344e-05
860.0 7.49250259048326e-05 0.0017119905001389535 1.2813532422108592e-06 2.1606587268316994e-06 0.003615315218031508 -0.0006186425304863789 -1.5919320359681526e-05 0.00012165240168901954 6.586491973048541e-05 0.0012609135843310159 1.4413644419250627e-05 0.0002347010687620463 1.018414323167154e-06 4.83072210738755e-05 0.00025097520057484456 -4.4956257642363414e-07 -3.027382968669661e-05 3.481875258925913e-08 6.210944799581295e-06 4.9438839070820186e-05 -4.7147789659192115e-05 -3.0179046500180832e-05 -1.855826574446424e-05
880.0 6.795251486748323e-05 0.0014832861054084722 1.631946787451523e-06 6.055833994358493e-06 0.003396212586714018 -0.000514557706245037 -1.6897405565139368e-05 8.405263141686796e-05 2.15232811405841e-05 0.0009932594739908772 -4.419997703627544e-06 0.00024506309870680007 3.3756429108847017e-06 3.7145365047983396e-05 0.0002064811600286208 6.737549831139153e-06 -2.8889939363762767e-05 -3.858487369426459e-06 2.2433426484266272e-05 6.8257652720738885e-06 9.565642467033395e-06 -3.5435252735162366e-06 -1.638546241988072e-05
900.0 5.9125855228308616e-05 0.0013057372619539596 1.1591619070161062e-06 2.8100113713519914e-06 0.003194966385017607 -0.00042288457256343357 -1.3474092024297484e-05 6.574129460456402e-05 1.759049978946892e-05 0.0007986590368084354 1.73053767941672e-05 0.00027217040169432685 -1.1334303701589354e-06 1.0175318264274322e-05 0.00015528977431410884 3.56002997422527e-06 5.0236939587700055e-05 1.1921328944744195e-05 9.369069013655228e-05 -1.4117082180271396e-05 4.953888856176704e-06 -1.742183376929312e-05 -2.8248662858281096e-05
920.0 4.580540116136655e-05 0.0012129052574611613 9.632364466658482e-07 7.401346133510598e-06 0.003004102476291788 -0.00041596844767284813 -9.564996637371738e-06 7.045355223047115e-05 3.144157471122305e-05 0.0006979300266189327 -1.2097778979866114e-05 0.00024501637326284265 4.967181283631278e-06 1.4855728723109388e-05 0.00012108291788855578 -1.4810377967965303e-06 5.316763462693222e-05 1.1431046905040556e-05 0.00015618247635572967 5.675166538227594e-06 -2.3780742854184188e-05 -2.511395331690948e-06 -1.1971246774680941e-06
940.0 4.019481969979935e-05 0.0011118432313297854 5.254972059292129e-07 -2.861301889080449e-06 0.0028841779368394835 -0.0003551969215149842 -7.754318580375551e-06 6.260198304460957e-05 2.1576370505097473e-05 0.0006251150663835357 1.7956827573764714e-05 0.00025028896430003976 -2.063400977972371e-06 9.681922035667939e-06 0.0001541496733622153 -1.5438045381889205e-05 8.959381894238897e-07 5.409677326941497e-06 -4.0872418752934154e-05 3.42160741502437e-05 -9.359388302219915e-06 -1.4225411334694274e-05 2.9706461177600506e-05
960.0 3.540589226814791e-05 0.0010318756619273866 7.522841605536395e-07 5.4209742961117975e-06 0.002722750818112351 -0.00034539445755683433 -8.130893129413906e-06 7.4961214833677e-05 6.577358030757154e-05 0.0005202748225586629 8.132273897540796e-06 0.00017057341046865238 2.7939644268150843e-06 2.2184513215685735e-05 0.00017795297197000605 -2.8339593290796313e-06 -6.931230778708574e-05 -3.931092739193624e-06 -3.858195655349558e-05 5.263937851645162e-05 -3.0749209603073586e-05 -3.961364459415165e-05 -5.468885578974383e-06
980.0 2.9327525849550416e-05 0.000894938578794534 1.3179227898590746e-07 3.24852639734742e-06 0.00261280510148034 -0.00027029282186243335 -3.884277855203659e-06 5.466296005972076e-05 2.6246125088523204e-05 0.00041879746689303497 7.0813278210973e-06 0.00014413525672621018 3.8423053055513106e-07 2.2906907219495895e-05 0.00013403491385647774 1.3338325271076207e-05 -2.6702431303854755e-05 -8.276136689366826e-06 8.693675760445593e-06 7.0624777052200164e-06 9.69765828238122e-06 -7.116763943225674e-06 5.563435045653456e-05
1000.0 2.7345551391326878e-05 0.000802044310527658 6.102214804179038e-07 -3.638838080257745e-06 0.0025390456633257227 -0.00022869703898727235 -6.005418577831738e-06 3.361327079898581e-05 -1.6859211306366704e-05 0.00038827393140317156 3.281398862105447e-06 0.00022008080438831886 -4.922264722524843e-07 4.686518983281833e-06 0.0001090943521846878 -1.0854881639277983e-05 3.01155708382504e-05 8.464882095608402e-06 2.792782613264128e-05 -1.849789165201574e-05 2.8470076897122954e-05 2.3149200668994393e-05 4.429324783132944e-06
1020.0 2.6106914896058364e-05 0.000687471665480374 7.939296708181888e-07 2.456615681703156e-06 0.0023826980857668645 -0.00018629471223163122 -6.755569688513553e-06 2.5024006454061504e-05 -1.860240899196996e-05 0.0002907047414413008 1.1063825802428015e-05 0.0002283008800841089 -9.345718844065799e-07 -9.838261688410316e-06 0.00010298209884296764 1.3669438766942449e-05 1.586860434717735e-05 -5.719756015457809e-06 -6.250627088158901e-06 -2.1804028718894416e-05 2.5242587523740226e-05 3.0205092457190286e-06 1.7700864865436713e-05
1040.0 2.3980185739884032e-05 0.0006548177898039183 5.613067131694697e-07 -1.2849196152649965e-06 0.0022799318462762342 -0.00015974012937064255 -5.416970282848307e-06 2.3897822340558758e-05 5.4527361044383734e-06 0.00026888654013346755 1.1607925232827236e-05 0.00020153889002257533 -2.860675676181077e-06 -3.1408082678416243e-06 0.00011998728304943102 1.8793602518871887e-05 -5.4124278671830334e-05 -9.799525926722501e-07 -6.173922433075673e-05 -3.463189690500673e-05 3.605295621861787e-05 1.048742375766019e-05 2.664755439910117e-05
1125.0 0.00010390173155609495 0.003301685793996548 2.068256461134036e-06 1.1406842887507455e-05 0.013873557609298242 -0.0007760187979062942 -2.0720309744436597e-05 0.0001281548687217872 -2.127723356719158e-05 0.0005990937309124002 -1.7026566733068498e-06 0.0009894704842875086 3.6448655968533672e-06 1.9272132276420904e-05 0.0005198804913763673 3.079424078020726e-05 5.9358316764496696e-05 -2.515460215154916e-05 -4.876341270652518e-05 -3.062789097579764e-05 -2.95918133080495e-05 4.818557121794414e-05 0.00020610396878797046
1300.0 5.1130672646594986e-05 0.0021110727693233956 7.973001541847195e-07 3.815376790050197e-06 0.012201915897584915 -0.0004380643122587313 -8.36197371348781e-06 7.850845942183268e-05 4.547666083452669e-07 -0.0003855927924018085 -2.8647957127553336e-05 0.0006952846219619157 6.187242924172599e-06 1.432270417855549e-05 0.00029258596529439736 2.36440041129965e-05 1.367348017090276e-05 1.29978433119328e-05 0.0001684717397975936 -4.449358308800523e-05 -4.2566398524723325e-05 4.5177515320243574e-05 7.499345344380554e-05
0.06149445582502288 0.3136672029876887 0.009301808057440153 0.009795448621341175 0.35145334073835405 -0.2559133980849674 -0.04296432612700188 0.09085341492517679 0.0782758166292356 0.4489365969942281 -0.03517971157073585 -0.16202459507304207 0.018071792664938892 0.07830485152133954 0.08840058043879137 -0.0002544699820427092 0.0006506059098975965 0.0005760121632388893 0.0009511381868594431 -0.0008664442180013471 0.002169652647647945 0.000422901508452418 0.003354598203554643 

==> Updated_HEFT_A_coefficients_for_cds/muR_muF_2/HEFT_CovMat_for_A_muR_muF_2.txt <==
3.0690737649392297e-09 -2.905018992993022e-09 2.2729263846876016e-10 4.0193768367580004e-10 1.6271550055994758e-09 -1.51220698053195e-09 -1.8273164613309524e-09 1.9184118145843524e-10 -5.277650146359469e-10 -2.0934144535110098e-09 -1.7663636899697645e-09 -4.0953717758872185e-09 2.1784293873852236e-10 6.870213062555068e-10 1.280099482067838e-09 5.3225904043485894e-09 3.050913148998485e-09 1.107593794328387e-09 -3.53019787822872e-09 -1.0551004774099608e-08 3.6102324701673923e-09 1.2648114030095843e-09 4.104927471908052e-09
-2.905018992992917e-09 7.621229904927849e-08 -1.6804121545881814e-10 -3.58719387950784e-09 -1.77353840571227e-08 -6.424419823331915e-08 1.6007014397988895e-09 1.868515803143905e-08 1.2706494717474924e-08 7.349752343193544e-08 3.975780242038033e-09 -3.213084699432715e-08 -2.041543081266567e-10 1.0382206964728664e-08 8.16515706806346e-09 -1.3073260698746808e-08 1.5652001152038176e-08 9.973724684952705e-09 2.669004723604055e-08 2.8421002913138443e-08 -2.480646677040628e-08 -9.156730556809377e-09 -1.1986718283707597e-08
2.272926384687606e-10 -1.6804121545882636e-10 6.92953311738011e-11 -3.644865887996363e-11 2.4102723407084165e-10 -5.422354629868371e-11 -2.8167517758321016e-10 1.5290794322305675e-10 1.9687556347194394e-10 5.7415550324791605e-11 -2.636829899859509e-10 -5.078515409577568e-10 1.0770305701484418e-10 1.840875971707046e-10 1.6120899610995458e-10 2.316351065270036e-10 -1.0451923413551396e-10 2.108781642124109e-10 -1.2983706429398586e-10 -3.5658285880385656e-10 1.0823142719460228e-10 -5.67286837908657e-11 7.46561029672344e-11
4.019376836757749e-10 -3.58719387950808e-09 -3.6448658879965555e-11 2.905890261042163e-09 1.7905345506940831e-09 1.9440296960191576e-09 -6.59901471384639e-11 -5.048547357078707e-10 9.51500724144566e-10 -4.058136235838611e-11 -4.015799363094502e-09 1.884857877551545e-10 7.808863410810599e-10 -2.5979980647566296e-11 4.017192975521946e-09 6.175270837447321e-09 1.891029940385974e-11 -7.754337230705172e-09 -1.288586966611566e-08 -4.207990187381139e-09 1.2459106880202673e-09 2.8699855943642172e-09 5.067467187213896e-09
1.6271550055994276e-09 -1.7735384057123147e-08 2.4102723407083213e-10 1.7905345506940333e-09 7.746438214438647e-08 2.3135171098447112e-08 -1.3929306035578373e-09 -3.8052903112625735e-09 5.959180559418796e-09 3.492661110856645e-08 -5.855045967721313e-09 1.0745694931851704e-08 7.830447346817953e-10 2.6463268770033973e-09 1.725142579007668e-08 1.321506126225094e-08 -2.8315014131006325e-08 -1.2150974031025324e-08 -6.11379858447317e-08 -1.1666237654446885e-08 -3.9251311530489375e-10 7.652328403986124e-09 -1.0503246309733054e-08
-1.5122069805320365e-09 -6.424419823331883e-08 -5.4223546298699294e-11 1.9440296960187874e-09 2.3135171098446487e-08 9.745246200082295e-08 7.289860622502151e-10 -2.5823313734764735e-08 -8.8783263206178e-09 -4.853573626173289e-08 -1.5072125091642213e-09 7.910323630677005e-08 2.4627881319483987e-10 -2.038767687993046e-08 -1.0737321093674606e-08 -9.209987190915363e-09 -5.8603298377478566e-08 -1.2638362924173538e-08 -4.024421313540997e-08 4.003099496363916e-09 1.7842794467301992e-08 1.0004738511749267e-08 -1.239035020454065e-08
-1.8273164613309551e-09 1.600701439798943e-09 -2.8167517758320995e-10 -6.599014713847958e-11 -1.392930603557876e-09 7.289860622501521e-10 1.546440690867529e-09 -4.389468774514371e-10 -2.6701206220021147e-10 5.324887050302243e-10 1.3327443943510563e-09 2.763536536163408e-09 -3.5846169642797706e-10 -6.735490113410994e-10 -9.735791096002576e-10 -2.79226325345835e-09 -1.1550479731476796e-09 -1.1471426055468687e-09 1.687818119050544e-09 5.3148499679012324e-09 -1.7010594742239068e-09 -2.711500830151634e-10 -1.6762868525651796e-09
1.918411814584632e-10 1.8685158031438844e-08 1.5290794322306373e-10 -5.048547357077635e-10 -3.805290311262317e-09 -2.5823313734764556e-08 -4.3894687745146333e-10 1.0334348929989786e-08 6.462721164159228e-09 1.3135392927641591e-08 2.9875829906487334e-10 -3.134921909836727e-08 4.212686827664878e-10 9.1544476284694e-09 5.038386576520931e-09 3.3040525415735044e-09 8.063314233098317e-09 2.2491796614984046e-09 1.1347626516575552e-08 1.099069715245924e-09 -5.796734112035986e-09 -4.424171451394098e-09 3.5061841870306477e-09
-5.27765014635923e-10 1.270649471747481e-08 1.9687556347195216e-10 9.515007241446013e-10 5.959180559418965e-09 -8.87832632061757e-09 -2.6701206220024115e-10 6.462721164159205e-09 2.1797938002832228e-08 2.5754224292868288e-08 -3.0794231911154233e-09 -1.3560853255075681e-08 1.636957526569099e-09 6.402982860109431e-09 1.5052551713387306e-08 -2.338075376836414e-09 -3.1218437456362485e-08 -3.4226592601133695e-09 -1.5028618838983182e-08 1.7082839843236698e-08 -1.0511132000696243e-09 -5.420978267806184e-09 -6.0555334490305625e-09
-2.0934144535109332e-09 7.34975234319356e-08 5.741555032479237e-11 -4.0581362358242076e-11 3.4926611108566937e-08 -4.853573626173301e-08 5.324887050302011e-10 1.3135392927641669e-08 2.5754224292868297e-08 1.6351178236302598e-07 -4.60544455590286e-09 -2.738092735074652e-09 1.5338425493066708e-09 9.108627439145773e-09 2.8859516872320265e-08 -1.4470502296615216e-08 7.950650714026279e-09 1.770999989080114e-09 -2.327877472235413e-08 3.313297791746547e-08 -3.1153478204658315e-08 -3.819045737561217e-09 -3.432893839260612e-08
-1.7663636899697006e-09 3.975780242038422e-09 -2.636829899859444e-10 -4.015799363094514e-09 -5.855045967721419e-09 -1.5072125091653725e-09 1.332744394351011e-09 2.9875829906524986e-10 -3.0794231911153373e-09 -4.605444555902824e-09 2.2862844711257977e-08 1.1166115855654213e-08 -4.113772010631771e-09 -4.429373290243075e-09 -4.201292158879563e-09 -1.2335719517413019e-08 1.665145045610513e-08 1.1859241111524265e-08 2.1931134936613818e-08 -1.7052488956120611e-09 -2.0924673206438823e-09 -1.3807691398368821e-08 -1.2119540419812499e-08
-4.095371775887243e-09 -3.2130846994326116e-08 -5.078515409577756e-10 1.8848578775480426e-10 1.0745694931850715e-08 7.910323630676905e-08 2.763536536163455e-09 -3.13492190983671e-08 -1.3560853255075701e-08 -2.7380927350745433e-09 1.1166115855655694e-08 2.1829688795642791e-07 -3.2044266932591402e-09 -5.548362272966452e-08 -1.741122767672172e-08 -3.8505073153405634e-08 -1.542313458627121e-08 -2.5221631342373406e-09 -6.27617344421452e-08 1.7794847583515984e-08 2.119541774979904e-09 1.0160398975853257e-08 -5.1129668145432713e-08
2.1784293873850923e-10 -2.0415430812672629e-10 1.0770305701484345e-10 7.808863410810585e-10 7.830447346818222e-10 2.4627881319506155e-10 -3.5846169642797003e-10 4.21268682766413e-10 1.6369575265690648e-09 1.5338425493067306e-09 -4.113772010631766e-09 -3.2044266932588284e-09 1.11056910826156e-09 1.3888526961845947e-09 9.817766216982425e-10 6.48326355980931e-11 -3.018154504659743e-09 -1.89548920100149e-09 -1.1275121418483413e-09 3.511202543928107e-09 -9.514111564392058e-10 7.668239865447719e-10 -1.3375032808875592e-10
6.870213062555162e-10 1.0382206964728477e-08 1.8408759717071008e-10 -2.5979980647473455e-11 2.6463268770035706e-09 -2.0387676879930148e-08 -6.735490113411136e-10 9.154447628469336e-09 6.402982860109435e-09 9.108627439145852e-09 -4.429373290243468e-09 -5.548362272966441e-08 1.3888526961846752e-09 1.6931248990142288e-08 8.058444309299809e-09 7.09459023426796e-09 -1.8621061659821067e-09 4.85250865368272e-10 1.1744075694977725e-08 2.012402638804751e-09 -3.4916258196099974e-09 -3.0941646530116705e-09 7.229266344469769e-09
1.2800994820678309e-09 8.165157068063046e-09 1.6120899610995735e-10 4.017192975522029e-09 1.725142579007692e-08 -1.0737321093674107e-08 -9.735791096002576e-10 5.0383865765208615e-09 1.5052551713387353e-08 2.88595168723199e-08 -4.201292158879773e-09 -1.7411227676721755e-08 9.817766216982969e-10 8.058444309299829e-09 3.4494847019347946e-08 1.3939503972972739e-08 -1.6562445927418494e-08 -1.2676817225840695e-08 -6.879715154196777e-08 -2.663670278474619e-09 -4.058250696711966e-09 1.0380483333951347e-09 1.4695512793379185e-08
5.32259040434853e-09 -1.307326069874813e-08 2.316351065270005e-10 6.175270837447479e-09 1.3215061262251311e-08 -9.209987190914076e-09 -2.7922632534583117e-09 3.3040525415731918e-09 -2.338075376836476e-09 -1.4470502296616348e-08 -1.2335719517413547e-08 -3.850507315340529e-08 6.483263559821724e-11 7.094590234267895e-09 1.3939503972972563e-08 6.480031000670436e-08 -1.0142585507238456e-09 -1.7188177992421175e-08 -4.736361220651525e-08 -6.910846204902143e-08 2.1335113950419193e-08 1.2301811776059356e-08 3.7107626522151777e-08
3.0509131489984372e-09 1.565200115203929e-08 -1.0451923413553486e-10 1.8910299404011177e-11 -2.8315014131006166e-08 -5.860329837747986e-08 -1.1550479731476014e-09 8.063314233098605e-09 -3.121843745636242e-08 7.950650714027275e-09 1.6651450456104272e-08 -1.5423134586271805e-08 -3.0181545046596744e-09 -1.8621061659818738e-09 -1.6562445927417978e-08 -1.014258550723354e-09 2.634992924674355e-07 3.7421339052289045e-08 1.0799640747184051e-07 -7.301335886035137e-08 -4.96642175938201e-08 -1.132654287402968e-08 2.6140448532474416e-08
1.1075937943284432e-09 9.973724684953473e-09 2.1087816421241535e-10 -7.754337230705162e-09 -1.215097403102544e-08 -1.2638362924174898e-08 -1.1471426055469032e-09 2.249179661498777e-09 -3.4226592601132988e-09 1.7709999890808083e-09 1.1859241111524116e-08 -2.5221631342384176e-09 -1.8954892010014876e-09 4.852508653685603e-10 -1.2676817225840425e-08 -1.718817799242069e-08 3.74213390522899e-08 3.6190554522227635e-08 6.328208965403166e-08 -8.745365723605368e-09 -2.0300119451207952e-09 -1.2863798105425534e-08 -1.4217878303308115e-08
-3.5301978782286185e-09 2.669004723604262e-08 -1.298370642939713e-10 -1.288586966611572e-08 -6.113798584473201e-08 -4.024421313541253e-08 1.6878181190504618e-09 1.1347626516576179e-08 -1.5028618838983162e-08 -2.32787747223517e-08 2.1931134936613527e-08 -6.276173444214644e-08 -1.127512141848318e-09 1.174407569497812e-08 -6.879715154196748e-08 -4.7363612206515224e-08 1.0799640747184271e-07 6.328208965403191e-08 3.1078044381300663e-07 1.0857499990207844e-08 -2.2289631661451506e-09 -3.2599857030956624e-08 -5.537308976609534e-08
-1.0551004774099542e-08 2.8421002913139304e-08 -3.5658285880384404e-10 -4.20799018738126e-09 -1.1666237654446755e-08 4.003099496363529e-09 5.314849967901169e-09 1.0990697152460388e-09 1.708283984323682e-08 3.313297791746703e-08 -1.7052488956116474e-09 1.7794847583516152e-08 3.511202543928021e-09 2.012402638804706e-09 -2.6636702784744814e-09 -6.91084620490215e-08 -7.301335886035191e-08 -8.745365723605088e-09 1.0857499990207449e-08 1.4377932920104873e-07 -4.6666618831921066e-08 -1.93233699775131e-08 -6.076149573239508e-08
3.6102324701673695e-09 -2.480646677040677e-08 1.0823142719460561e-10 1.245910688020185e-09 -3.925131153052584e-10 1.7842794467302274e-08 -1.7010594742239093e-09 -5.796734112036041e-09 -1.0511132000696406e-09 -3.1153478204659295e-08 -2.0924673206434158e-09 2.119541774979958e-09 -9.514111564392258e-10 -3.4916258196100388e-09 -4.058250696712245e-09 2.133511395041868e-08 -4.9664217593819436e-08 -2.0300119451202654e-09 -2.2289631661434615e-09 -4.66666188319209e-08 7.215685594084198e-08 1.7858486727011703e-08 3.5986847954668055e-08
1.2648114030095264e-09 -9.156730556809806e-09 -5.6728683790877875e-11 2.869985594364204e-09 7.652328403986048e-09 1.0004738511750139e-08 -2.7115008301510527e-10 -4.4241714513943855e-09 -5.420978267806164e-09 -3.819045737561819e-09 -1.3807691398368574e-08 1.0160398975854435e-08 7.668239865447344e-10 -3.094164653012011e-09 1.0380483333950095e-09 1.2301811776058875e-08 -1.132654287403083e-08 -1.28637981054256e-08 -3.25998570309568e-08 -1.9323369977512763e-08 1.7858486727012494e-08 3.004603933094191e-08 3.707108502320788e-08
4.104927471907947e-09 -1.1986718283708646e-08 7.465610296722351e-11 5.067467187213991e-09 -1.0503246309733127e-08 -1.2390350204539315e-08 -1.6762868525651037e-09 3.506184187030302e-09 -6.05553344903046e-09 -3.43289383926075e-08 -1.2119540419812601e-08 -5.112966814543171e-08 -1.3375032808868871e-10 7.229266344469515e-09 1.4695512793379048e-08 3.710762652215125e-08 2.6140448532472894e-08 -1.4217878303308499e-08 -5.537308976609553e-08 -6.076149573239432e-08 3.5986847954668876e-08 3.707108502320795e-08 1.329307009488427e-07


==> Updated_HEFT_A_coefficients_for_cds/muR_muF_2/HEFT_dA_and_A_with_Binning_250_1050_41_Variable_Bins_1200_1400_muR_muF_2.txt <==
260.0 0.0014497519185767335 0.004989327604779836 0.0009571263866604621 0.0014239067850719599 0.007367551312435311 -0.005348373858168193 -0.0023536695973859234 0.004399133215074938 0.005288184963300249 0.012085903686925192 -0.0028392779368102655 -0.006597070157625531 0.0023334389304978023 0.005362585640873356 0.006482966317740314 -3.9700471444958765e-05 3.9354560574274245e-05 2.4222520825470262e-05 0.00011309092120068772 6.509425588782797e-06 7.016666713670686e-05 5.671544346851433e-05 0.00014446003587264804
280.0 0.0023213824292014564 0.008241945924672159 0.001145641165327541 0.0016147448705112054 0.011644956407332516 -0.008717095881694958 -0.003243681107313576 0.006155382191635311 0.0072909199054375035 0.019537011270082394 -0.0038369462822806662 -0.010333403002797906 0.002714591525165066 0.007296376228506003 0.00866145515493267 4.1083024458475006e-05 4.307541567859403e-05 5.0082025711883915e-05 1.2826328573995427e-05 -0.0001369088350409663 0.00011627049681099355 9.974106677812728e-05 0.00022774635065168818
300.0 0.0027536780681174863 0.00998200975840094 0.000994368748915096 0.0012954270663864188 0.012895458391658947 -0.010396994762762575 -0.0032912038593377623 0.006278929348222058 0.007153496656994193 0.022660969618044577 -0.0036888406373755843 -0.011595797947874522 0.0022552903549435724 0.007093804354914417 0.008126067836000606 -4.115577005144094e-05 -7.551863050032983e-05 -6.351150118471806e-06 -5.397899199977622e-05 7.963093312762565e-06 0.0001161206963119625 1.217981771947869e-05 3.40144153561516e-05
320.0 0.0031770526966880537 0.011532628278492345 0.0008410815057937632 0.0009545449470331365 0.013276907053149654 -0.012075787024607786 -0.0032520621997137473 0.006222571309511396 0.006655556798522392 0.02462741910896429 -0.003422854476866323 -0.012842594081980595 0.0017996948591995842 0.0066640531169773745 0.007175788300258674 -3.530475685871991e-05 0.00018184568451767903 9.856825746643395e-05 0.00012737298528831277 -6.869548292219973e-05 1.2001048049506542e-05 -3.9111654866663215e-05 4.539789411326597e-05
340.0 0.003899670926467013 0.013498826524209442 0.0007390290594427285 0.000727598449653714 0.013146257195410644 -0.014440383072791062 -0.0033772537612768525 0.006299495427718667 0.006176559601144658 0.026585687747198293 -0.003274298916288056 -0.014080598920822307 0.0014518773930761396 0.006207715953928493 0.006176672919549031 -2.533042598598715e-05 0.0001148237160122014 5.3779385636100325e-05 4.854880447300039e-05 -0.00010444540493599109 0.00013380984737289397 3.4401796643236063e-05 0.0001799304577461614
360.0 0.0051649094934290065 0.01642266372424572 0.0007027456883702326 0.0005437783280630804 0.012836146840113756 -0.018235189180827886 -0.003784121892730738 0.006780692399480363 0.005923471905725542 0.028790326597824017 -0.0032059186716274094 -0.015781510215177576 0.0012172326648563884 0.005936711510015801 0.00528816913467093 -5.398984174943409e-06 -2.6874073331057647e-05 3.573485675360019e-05 -4.7180381152478346e-05 -0.00015159786154506647 0.0002261921092354165 2.381550793798681e-05 0.00019533356584403277
380.0 0.00534778471059562 0.01794911816823705 0.0005925956252856832 0.0004146239883258904 0.012376650835888525 -0.019308275839962 -0.003510940192837187 0.006526635919045565 0.005284833775738987 0.029077788722188545 -0.0027183692415073428 -0.015108438568108782 0.0009656131106936689 0.005307363028896155 0.004496930223277312 -9.299319526465986e-05 9.264402535430552e-05 4.455556195806856e-05 9.065839806577484e-05 -2.0034169557844915e-05 8.776638825233648e-05 -3.0543347579557105e-05 2.1905732505736027e-05
400.0 0.004887047039866405 0.017861586544062863 0.0004718153447122757 0.0003071289718818 0.01176030965037287 -0.01819721819213566 -0.0029650044858208525 0.005802094776487714 0.004493475995278073 0.02757639768522284 -0.0021047480245567113 -0.013068411770242056 0.0007268175200941174 0.0044857447687508675 0.003806097817989117 -9.595203994824825e-05 -1.6001568946076908e-05 4.6811769152883646e-05 0.00020722814336015055 -1.102505038466352e-05 0.0001864768080353602 2.1749834113857626e-05 7.675824635900573e-05
420.0 0.004246090342221083 0.017094957476387694 0.00036144363572644477 0.00024739947447654365 0.011198507039120426 -0.01644587932342484 -0.0023988892150102544 0.004963636154870226 0.0036782463065980742 0.02542343415075588 -0.0015943555581488195 -0.010826605316084365 0.0005354033081291133 0.0036886877554438086 0.00326601472007618 4.249398834781608e-06 2.100420542160302e-05 6.812559842007417e-06 -4.8909422658367e-05 -9.015283303979256e-05 0.0001320543951524432 6.695748455399733e-05 0.0001456552615576414
440.0 0.0035530847114299924 0.015812882992849532 0.00027432886268409794 0.00016449767347138876 0.010554046599410755 -0.014376540770619898 -0.0018906008163384347 0.004180094715949877 0.003003231460867157 0.02272260885750697 -0.0011335129213405624 -0.008780547432675544 0.0003935041449886384 0.003009740366447489 0.002760096743949224 -5.181959948517062e-05 -3.334064669483694e-05 6.624442210544838e-05 6.92890623859794e-05 -6.354402181437703e-06 0.00010839709110438737 -1.3409612638692957e-05 3.8884393764041314e-05
460.0 0.0029616923850813294 0.014438140471699074 0.00020814691058238522 0.00015045979176791334 0.010028600922788062 -0.012390377117025437 -0.0014928149649245791 0.0034767243202744997 0.002451536707058565 0.020160598640947887 -0.0008421823609455531 -0.006914767810888113 0.00028953736306265565 0.0024292021846706513 0.0024416150581479134 0.00011123886104093339 -5.189196657238608e-07 -3.3178202136874215e-05 -0.00017956351740512074 -9.04337126967818e-05 4.642149758255537e-05 1.8490591336090304e-05 0.0001697615878086402
480.0 0.0024250234238217218 0.01300447755678786 0.00015652085171497627 0.00012098824259170108 0.009433285659310646 -0.01057909698974642 -0.0011599505469295894 0.0028565788661247945 0.0019765726982379187 0.017743084053549615 -0.0006115086208540938 -0.0054327640035933674 0.0002223149852048971 0.0019678593458919333 0.002093487234107863 1.8167902543003186e-06 -2.7893118073974398e-05 -5.456357149803692e-06 -4.401874086117053e-05 3.096832042935252e-05 6.671098137016015e-05 -3.641935566177728e-05 1.6460542076748806e-05
500.0 0.0019674877646472548 0.011672116289737295 0.00011907363012353198 9.535841418697163e-05 0.008837503994803684 -0.008959534473983139 -0.0009014495582779773 0.0023513640451568838 0.0015704394577581676 0.015477798595061876 -0.00043062249502914015 -0.004103296314513939 0.00015712696841249118 0.0015485005588587845 0.001774108547558099 3.484606051856406e-05 -5.799446948978741e-05 -2.7689848241677214e-05 -4.860338188798572e-05 -3.5231417977561296e-05 0.0001111143308325379 3.651471664001282e-05 0.00013853850331616572
520.0 0.0015932902654129193 0.01045928431977145 8.640888060286812e-05 6.552920331257e-05 0.008295697687720253 -0.007549274643840204 -0.0006870779113161767 0.0019064170613309873 0.0012360141231093716 0.013464743480523296 -0.000313139178739421 -0.0031067397901732266 0.00011950084281098787 0.0012216460440888492 0.0014839615240121887 -7.44210935092913e-05 -8.918869183921538e-05 1.9748972445833617e-05 0.0001349083140755828 8.808074082587917e-05 9.086186502350828e-05 2.154758575429586e-05 3.20461042081783e-05
540.0 0.0013079037135117172 0.009260545382820229 6.761057466187542e-05 5.3117635051356824e-05 0.007893497455047777 -0.006367855048039142 -0.0005447169233128421 0.0015636776058849473 0.0010272057532833793 0.011765623744139277 -0.00020486949903687234 -0.002394413441032454 8.976826729071636e-05 0.0010079263932297833 0.0013416198519676946 -3.695250611045915e-05 2.4755828753863956e-05 5.010602752711382e-05 0.00013411167898269544 -2.080861242189817e-05 4.902695995037539e-05 -2.8573940243452784e-05 -6.274006927593368e-05
560.0 0.0010648168700189587 0.008246806438147621 5.145663799684847e-05 5.079889834283192e-05 0.007309095686986065 -0.005391012561739722 -0.00042708296558502027 0.0012825364369924727 0.0008065568326156326 0.010135213271636407 -0.0001687437366553251 -0.0016622618233141002 6.904812912802015e-05 0.000770795726465545 0.0011338550158112306 -1.734704070541177e-05 6.657279277878667e-06 1.2743573115067024e-05 -1.4504150660177398e-05 -1.5171166113845492e-05 2.1376799232262335e-05 1.294313986443041e-05 -2.506124590496984e-05
580.0 0.0008641823570496398 0.007352739986478513 4.0169047264895436e-05 3.9041170625636586e-05 0.0069433271505865675 -0.004581455212742828 -0.00033558374783022605 0.0010783189480885462 0.0006845671665037063 0.008858674608279679 -0.00011318042613712186 -0.0013564713240907381 5.575161503465344e-05 0.0006802320845714744 0.0010682992407248409 -3.530717854613313e-05 -3.991555912325884e-05 1.478439522907012e-05 1.9020373015148057e-05 0.00012466346271606117 -3.499250764948218e-05 -4.545341269714084e-05 1.896639620177211e-05
600.0 0.0007148471594103015 0.006501586163780765 3.0470196883259094e-05 3.0478775288727543e-05 0.006564829136054119 -0.0039362092632404455 -0.00026669638080356004 0.0008939209242752579 0.0005251578742725789 0.007586543469379594 -5.40873798587352e-05 -0.0008405061643200813 3.369563405323766e-05 0.0004974004284748627 0.000926074622139461 5.43186834813767e-06 6.754892737061715e-05 1.0436266557183884e-05 -7.79067541087554e-05 -4.0996072686933145e-06 5.3473765786506545e-06 -1.983415633605139e-05 5.4284950910558015e-05
620.0 0.0005833977157037571 0.0057440419399510155 2.2728793336971894e-05 1.938627088815962e-05 0.006140696595265967 -0.0032521541207860436 -0.00020684461594832715 0.0007113462350228392 0.0003877232176686921 0.006467191742665699 -3.282065216769108e-05 -0.0005700909851666115 2.15415457070198e-05 0.00040176417072481844 0.0007730798777450528 3.5762489912739555e-05 -6.282546586311856e-05 1.797963759563109e-05 6.304481680033534e-05 -7.984635760597724e-05 0.00013117652738875904 3.3739720192378793e-05 6.85448167871012e-05
640.0 0.00048432182642435106 0.005096860641026146 1.8389007278689864e-05 1.1891207267357254e-05 0.005865363837357669 -0.002767858927173104 -0.00016681506673803473 0.0006028005247714453 0.00031460579626288476 0.00569039157188619 -3.741724973286846e-06 -0.0003407170901503397 1.654344720242961e-05 0.00032683301625449054 0.0006712436385206552 -2.303762629885625e-05 7.462919901950366e-05 1.6728932903533402e-05 4.698978165105703e-05 -2.716836712265383e-06 3.6073405710100374e-06 -3.4077797596100744e-06 -2.633657211206918e-05
660.0 0.00039879014032389275 0.00455951757358646 1.3232136762938112e-05 1.4372815490781457e-05 0.00548891708685138 -0.0024002958906792185 -0.00012896486989925218 0.0005024441355414923 0.00024680419853064634 0.004866949722855225 -3.850262457793971e-06 -0.0001311246320462022 1.0477415499411778e-05 0.00024453159035331645 0.0006146493637542261 -5.497247830036136e-06 0.00012553370265749547 4.882348369961755e-06 -1.4301051747717762e-05 -1.6413674426379707e-05 -5.7758090747546045e-05 2.3102740620720578e-05 5.239405371184433e-05
680.0 0.00033191306297651065 0.004028668670769689 1.0458432558153318e-05 5.562384101841158e-06 0.005136790833936272 -0.0020531557790926785 -0.00010334698074536897 0.0004321645968297481 0.00019796694718865061 0.004059606918805418 1.803023512738535e-05 -9.276649530810124e-05 5.869161025031856e-06 0.0002009279412352066 0.0005102273449879685 1.5547257131492204e-05 1.170058316293417e-06 -5.129689339352999e-06 -3.367792275201972e-06 -1.3363860490277049e-05 5.485891019157889e-06 -3.398146063316224e-06 7.97767323193269e-05
700.0 0.00027706212285895284 0.0035548395961050917 7.734713168912505e-06 2.0704689662778367e-05 0.004892118521298682 -0.001751618574744076 -8.281721096663628e-05 0.0003560716223409509 0.00017385568619702379 0.00354183448960033 -8.779410956719728e-06 2.6426666884955882e-05 8.808894671366085e-06 0.00017737268394478606 0.0004942849290742783 1.8980310446318413e-05 -2.2442857044594174e-05 -2.8223615937787567e-05 -8.873954679508276e-05 -6.584260963791046e-06 5.303351278754047e-05 1.4154891063967885e-05 9.80623769680923e-05
720.0 0.0002312349839042698 0.0031507451124864775 7.043953784186478e-06 1.6956877000385723e-05 0.0045827492240478425 -0.001449017636079265 -7.04831062575988e-05 0.00028534772719162547 0.00012607508840048598 0.0029513344528227584 -1.72497958735674e-05 5.478139806687029e-06 1.1113165087654722e-05 0.0001546376808248347 0.00042176210500929114 1.846387489022481e-05 3.6628067815081603e-06 -2.80913916168321e-05 6.505885478868978e-05 2.2403540361819955e-05 1.1677898803897034e-05 1.1775910950004518e-05 5.194587208479244e-05
740.0 0.00019566750209125915 0.002796956024575425 5.23479290710401e-06 1.8094098959225793e-05 0.004340127632978684 -0.0012905821077459358 -5.5538757067392564e-05 0.0002567142051052629 0.00011846276581031137 0.002587394567474649 -2.226019318214486e-05 5.2032406389886226e-05 1.1099615177334229e-05 0.00013306961052528076 0.00037613149476204333 1.6180632983520563e-05 1.5616714689855868e-05 -1.6786101886783032e-05 3.495604914964812e-05 -1.3970829992424497e-05 3.1961505459636685e-05 1.5824335194260182e-05 9.380815078819219e-05
760.0 0.00016772177481619006 0.002524974477529774 4.814958762537189e-06 1.4511008995257334e-05 0.00403181909393906 -0.001145822376459017 -4.9358923145568645e-05 0.0002308394550053733 0.00010212055476472761 0.0022594940225341455 7.63057381059477e-06 0.00011152071887879112 5.602600552360133e-06 0.00010868784736354364 0.00036388647379052174 1.0593056042429623e-05 0.00011339382622498421 -5.23748814676142e-06 1.850208801901898e-05 -1.8706044371093388e-05 -2.012734992371122e-05 -1.1541506044207989e-05 1.9074213132284513e-05
780.0 0.00012983772661105152 0.002247352150106336 3.0952981812294353e-06 2.0692371254875157e-06 0.0038122323926595585 -0.0009403989148448547 -3.38841976029025e-05 0.00017941539120893107 8.377335602035095e-05 0.0019312978935935234 3.04088880292786e-05 0.00018744942698828036 7.473953370858505e-07 6.582932056091833e-05 0.0003165061399251088 -4.825294609505668e-05 3.2487838678446734e-05 1.3266970531581708e-05 1.0463733389480792e-05 4.561325812626724e-05 -3.273390218665522e-05 -2.523768999610923e-05 8.87543050977669e-06
800.0 0.00011603449271992354 0.0020043400038883314 2.988418005970624e-06 1.0981048480899192e-05 0.0036185664811405026 -0.0008386651971807975 -3.0791240731009715e-05 0.00016986097482527264 7.795270929139789e-05 0.0016469049050580773 5.186914803790868e-06 0.00013386886747877746 3.817768631131452e-06 8.511544345241685e-05 0.0003119122852617185 1.3682351567246022e-05 3.5269677717520453e-05 -2.104194065441089e-05 -4.7929448567310806e-05 -1.4342990277168073e-05 -2.646077770261338e-05 1.283240608827743e-05 6.760040730747792e-05
820.0 9.847763575777203e-05 0.0017624607988167566 2.38271098690448e-06 9.623543885951107e-06 0.00345721439527649 -0.0006778995561680686 -2.538380695761783e-05 0.00012705300411434517 5.558906719386968e-05 0.0013903912791968906 1.1777822331683192e-06 0.00020674604345757516 3.6816071124642465e-06 4.8764395901861115e-05 0.00025823388973667634 2.233165593831647e-06 -1.593487971555755e-05 -1.6079897914644774e-05 -2.436011100279713e-05 2.2983519967370244e-06 3.1254923491097633e-06 7.086643241508048e-06 5.6570623626851706e-05
840.0 8.587289206495182e-05 0.001628389892207747 2.0069006750781217e-06 -2.549293279790987e-06 0.003255689625411873 -0.0006467953962962052 -2.22024427618009e-05 0.0001180365428372834 4.442885512836844e-05 0.0012209172156221408 1.8917919666968812e-05 0.00017298990710975094 6.8591137969274114e-09 4.903713659284756e-05 0.0002432908643073897 -2.2636505094946653e-05 3.7185573063922335e-05 3.3123938560759596e-05 1.1135375647159011e-05 7.361145139959583e-06 -2.4839614494851132e-06 -1.4751355387703088e-05 4.049922278943459e-05
860.0 6.82326656933426e-05 0.0014631858434584468 1.1717472663001523e-06 -1.8304445630688715e-06 0.0031000253696615034 -0.0005384648275617416 -1.4745846793446835e-05 0.00010287212576844357 3.4928109036310134e-05 0.0010544215853274359 1.7514612842011505e-05 0.00020207523118798783 -8.308648664531243e-07 3.893835922114985e-05 0.00020612080661792893 2.4641098607302763e-06 -7.01075069145168e-06 6.623111654624569e-06 1.6279700736368265e-05 2.4441036510520578e-05 -3.1852688080909435e-05 -1.8834066729156858e-05 -1.1209726460963058e-05
880.0 5.955409920751024e-05 0.001290714302872415 1.4000775915085208e-06 4.7457073583929114e-06 0.002923424760385704 -0.0004569044255132674 -1.4614836396084591e-05 7.341265687215696e-05 2.0491086141715354e-05 0.0008725210000169836 -5.072445235375035e-06 0.0002144579564490533 2.8122462426591485e-06 3.1081729605426784e-05 0.0001813989794401936 7.007019036829006e-06 -3.536584886943792e-05 -6.122456514669896e-06 -1.9007880533274098e-06 1.1214242819295854e-05 1.7816078910207412e-06 -7.839351351972277e-07 -2.5571386089897256e-05
900.0 5.157452257924413e-05 0.0011236690431996941 1.032439939064152e-06 3.7658647570166097e-06 0.0027348406690411624 -0.00037303782426657736 -1.1722710883937281e-05 5.9168507091050926e-05 2.440133858146479e-05 0.0006746286925723373 1.4099731944480433e-05 0.0002185334768945173 -3.3440744771517204e-07 1.1369687037117417e-05 0.0001385218646760742 4.442481663181474e-06 3.531206136545934e-05 1.0245666787999084e-05 8.349880681100058e-05 -1.1127884350681202e-05 8.981959884053944e-06 -1.8849041668468692e-05 -1.9347489579694195e-05
920.0 4.070585274128694e-05 0.0010399409464028906 9.008736103584912e-07 -6.254354808104791e-07 0.002595133142911095 -0.0003472071059619349 -8.638875173353395e-06 5.454197418061356e-05 -1.973170821778867e-06 0.0006246881763008055 -9.796200175057158e-06 0.00021523709225849193 2.352510214519967e-06 1.2597827904979959e-05 0.0001015435879404964 -2.045853226338467e-06 1.658054029470537e-05 1.3520243586337596e-05 0.00012498019658335562 1.292646904080508e-06 -4.252180779738486e-06 2.004484244327725e-05 -1.5151268918139536e-05
940.0 3.684661968062918e-05 0.0009615611545837107 4.0494369919487427e-07 -1.925989274186304e-06 0.0024771109444040374 -0.0003122031921877144 -6.91916921317464e-06 5.308697895420035e-05 1.8190607357320707e-05 0.0005358893798598919 1.5536267572599235e-05 0.0002174797654604595 -1.9520884147019413e-06 6.444678929625185e-06 0.0001314896242297844 -1.1487887914006858e-05 3.803993832033496e-06 2.762204381000295e-06 -4.202490026971692e-05 2.720847322855114e-05 -1.3098146366246724e-05 -1.2644566998290881e-05 1.9694535610096766e-05
960.0 3.179685851990753e-05 0.0008859872716765642 6.112162951060324e-07 9.454781180920244e-07 0.002338896815511829 -0.00029635738012922846 -7.059874991680658e-06 6.219009203457825e-05 3.701407432309885e-05 0.00044243743213579596 9.013565126436192e-06 0.00014635606535173037 1.0752244996849048e-06 1.8635137285936204e-05 0.00014841263319994116 -2.7327950949902977e-06 -5.07010662309391e-05 5.348894288513333e-07 -3.5933607348256245e-05 3.7595618281830405e-05 -2.3504054495256076e-05 -2.3791588371891223e-05 -1.53422555298795e-06
980.0 2.6176000020553788e-05 0.0007717691889386657 1.4906866769749278e-07 -5.669238275908728e-07 0.0022487601887833716 -0.0002394475490400809 -3.7098388023074115e-06 4.579162173293901e-05 7.81053073373671e-06 0.0003559964624434293 1.1249380825529715e-05 0.0001399336416610208 -1.1899467282118172e-06 1.5434130167007857e-05 0.0001089050974059322 9.175837624911815e-06 -8.234807889877836e-06 -1.5413834282616212e-06 1.0223882344959822e-05 1.219229488418981e-07 7.359773017938947e-06 -2.4616918278007085e-06 3.722834696248895e-05
1000.0 2.4276452205125907e-05 0.0006941192059589854 4.872056422432384e-07 1.4025852457876249e-06 0.0021676808969904576 -0.00020231601341891384 -5.147630590195126e-06 3.199631420082605e-05 4.015930179023077e-06 0.00032862966897888486 -2.117015786215702e-06 0.00017614024385284124 1.2272248806924949e-06 7.061649027196828e-06 0.00010136688758798171 -6.217341444330598e-06 1.2338863876644767e-05 2.3413477684373032e-07 1.2428105395259518e-05 -1.2403538119402726e-05 2.564440121501429e-05 1.5133184945616178e-05 8.06751701633097e-06
1020.0 2.2616367428594655e-05 0.00060221161230491 6.142873911336717e-07 5.526126368531617e-06 0.002042260568641499 -0.0001694109524709247 -5.518826041676552e-06 2.385289442481527e-05 -6.881905091705324e-07 0.0002645744349953662 4.8975851481613134e-06 0.0001948552704793757 6.226497377357829e-07 -7.454048725360481e-06 9.091950543225738e-05 1.0747656405869879e-05 1.115263287294776e-05 -1.077932079594472e-05 -1.1374129813875894e-05 -7.529652420053195e-06 7.311818587964223e-06 -3.1980196823820396e-06 7.398122289812702e-07
1040.0 2.086968936787349e-05 0.0005606096429896305 4.44859510983351e-07 -1.1724685995251055e-06 0.0019595815549013425 -0.000141938872176656 -4.4715615736177165e-06 1.938208258402854e-05 9.904764778079798e-07 0.00021416341277407131 1.106565806031785e-05 0.0001748893009954253 -2.4145087070978495e-06 -4.304201026480382e-06 9.264734199327533e-05 1.294598989881569e-05 -1.5446750963969866e-05 2.88696264055462e-06 -3.493892934195287e-05 -2.8303147191474673e-05 1.2150103108223364e-05 1.3801090086482269e-06 1.027590305871018e-05
1125.0 8.918821605421028e-05 0.0028586209492709874 1.7866245020996984e-06 7.931864090369575e-06 0.011871872067842746 -0.000674869438411087 -1.7323676706861577e-05 0.00010875391921651388 -5.682627372248408e-06 0.0005152643035366746 -3.938241221276721e-06 0.0008289115303134986 3.5245130010143787e-06 2.183800646412295e-05 0.0004543953177750458 1.8947574415419107e-05 -2.4017132688903922e-05 -2.065422831680194e-05 -5.034987072405371e-05 -7.007897800881235e-07 -1.6390384658447165e-05 4.185581983014496e-05 0.00014241861448371638
1300.0 4.378610380541083e-05 0.0018167664630079816 6.776545574212907e-07 -8.610906824558463e-07 0.010427007157526987 -0.0003828836727868188 -6.877100036798972e-06 6.485311236227038e-05 -9.158220447954302e-06 -0.0003559432333020556 -1.7928588024696503e-05 0.000610747788432595 3.987409591152508e-06 9.059485824881426e-06 0.00024993323865675986 4.358023153073615e-06 1.3989222286855582e-05 2.1788518859135438e-05 0.0001504375868534826 -3.0080790017012377e-05 -2.8364686142916066e-05 4.036083806840206e-05 4.9130702469375596e-05
0.053346724268699956 0.2690160112081441 0.007955114736479066 0.00844841638506666 0.30245627179227125 -0.2209561998998466 -0.03697971680005915 0.07777018419596309 0.06733736134471507 0.38648318748053634 -0.030532638957817635 -0.14128727260914714 0.015549054117741289 0.06740770235094054 0.07617613992233656 -0.00019958978090627236 0.0004080369794023812 0.00043115569323359977 0.0008100585633493888 -0.0005686763607336684 0.0015648209669999363 0.00027522749429144443 0.0023760933502449373 
